Riemannian Metric Preconditioning for Trajectory Tracking

We introduce a rank-one Riemannian cometric update inducing a modification of the Riemannian metric that makes specific directions of motion cheaper to travel along. We establish basic completeness properties of this reward metric, and give an explicit characterization of its Levi--Civita connection. We propose a preconditioned trajectory-tracking strategy by adding the connection-difference term to a standard intrinsic PD control, and illustrate the construction on a connection control-affine system on the Special Euclidean group with a maze navigation experiment. When the nominal trajectory is an integral curve of the vector field used to define the reward metric, our methodology improves the overall tracking, which is demonstrated through simulation results.

==> data/exact_f10_u100_euclidean_errors_control.csv <==
t,pos_err,vel_err,f,u_norm
0.0,0.25495097567963926,0.6356663575808696,0.23637597025677431,6.0270595899376005
0.06226159190986019,0.2655603060092501,0.6358902412757419,0.1928962101105642,5.1271019671848
0.12452318381972038,0.28139174100272385,0.6362056896345658,0.22892305522449008,4.520649409485497
0.18678477572958058,0.3016086012242039,0.6363799290462887,0.3174905843499107,4.1216588271764065
0.24904636763944077,0.3253400186502662,0.6362401316875338,0.4440744572097718,3.8780331165409656
0.31130795954930096,0.35175346082570835,0.6356472114420607,0.6005204931194784,3.751072740536752
0.37356955145916115,0.3800697411871426,0.6345431734661379,0.7814795209622505,3.710859618762516
0.43583114336902135,0.40954462043471934,0.6330203706399308,0.9826090959625879,6.0304876771414575
0.49809273527888154,0.43943742804188385,0.631308434954085,1.2070886602230086,5.541348950923984
0.5603543271887417,0.4689779528606325,0.6297779502923307,1.4427868160552029,5.153334710990829
0.6226159190986019,0.49735269034336593,0.6292208324301652,1.6767878539025571,4.840737636675536
0.6848775110084621,0.5237083900352595,0.6307595466573742,1.9015393563574383,4.58644653913388
0.7471391029183223,0.5471637906330904,0.6355981228310343,2.111689152018961,4.375638389343333
0.8094006948281824,0.5668304474133253,0.6446897731538478,2.3024038531000057,4.198233039966073
0.8716622867380427,0.5818446856125804,0.6583791467367305,2.4686332379770093,4.0485353486841635
0.9339238786479028,0.5914120270744466,0.6761213413591095,2.6049589639211583,3.922158101524524
0.9961854705577631,0.5948637955313082,0.6963736769639489,2.705855990980778,3.817512257879704
1.0584470624676232,0.5917233393438704,0.7167694211424649,2.760895217506754,6.354983642521241
1.1207086543774833,0.581783283339527,0.7347730110161641,2.762771893297051,4.1102027045119
1.1829702462873437,0.5651686730211803,0.7471314043097576,2.7273512397329904,3.8344996009099366
1.2452318381972038,0.5423595856347977,0.7504949564524269,2.653997636435324,3.589330603851413
1.307493430107064,0.5142024434089808,0.7422522325280682,2.5426720256384137,3.38757760718447
1.3697550220169241,0.4818926287657698,0.7208208291894778,2.395192152931791,3.2518419303673474
1.4320166139267845,0.4469148113364493,0.685892395786666,2.2126147459046965,7.113118117465289
1.4942782058366446,0.41092380144948903,0.6391393296896307,1.993484025196088,3.5360512355327383
1.5565397977465047,0.37554676120398356,0.5834423528851774,1.7653849866105535,4.0385356722997265
1.6188013896563649,0.3422089687923098,0.5216742906971656,1.5367724621041394,4.928786617263751
1.6810629815662252,0.3119898699891377,0.4574927627128458,1.3102732164463873,5.9908015563675985
1.7433245734760854,0.2854901915883197,0.39502993286065846,1.0915900242454566,8.073815786540656
1.8055861653859455,0.2627825187513066,0.33827200426741777,0.8870525835411467,13.073490819407427
1.8678477572958057,0.24348606703438463,0.29039056130596014,0.7024686438136601,13.207795764646148
1.930109349205666,0.22695104207648137,0.25292616030302817,0.5435354645352245,13.05483449755345
1.9923709411155262,0.2124712632209653,0.2255592609410001,0.41293164441375907,13.590123729067018
2.0546325330253863,0.19942841342535406,0.20661347773112038,0.3105690593972714,15.167526619188019
2.1168941249352464,0.18734319439129182,0.19398420787521473,0.23272625951786324,15.45630867746832
2.1791557168451066,0.17586206991274622,0.18598379291715111,0.1725343686957447,17.20413647261983
2.2414173087549667,0.1647229834112128,0.18165500988963756,0.12742285506860074,12.77402803779306
2.303678900664827,0.15373145987955172,0.18073325727338654,0.09894788312456548,9.514280712656499
2.3659404925746874,0.14275556547025886,0.18338423043131233,0.09415909060456001,7.3830165067703915
2.4282020844845476,0.13176169132882398,0.18971928518342762,0.12236359772178684,7.1436139698976175
2.4904636763944077,0.12089814501921588,0.19961135397272714,0.18391889533037659,6.680938722058102
2.552725268304268,0.11060204651955607,0.2126967503660528,0.2778561017100723,6.3322215212911575
2.614986860214128,0.10172076285433623,0.22817445138054518,0.4011458725847601,6.01345894026998
2.677248452123988,0.09556684232611418,0.24486510601861647,0.5480146904791713,5.666055007717384
2.7395100440338482,0.09369474516929152,0.26136433986023616,0.7117808237731624,5.395274916575329
2.8017716359437084,0.09723763547256054,0.27624224132150244,0.8861295771266058,5.051252531214161
2.864033227853569,0.10620506191007317,0.288226323135696,1.0653179884886126,4.551293661140843
2.926294819763429,0.11949035505554374,0.2963304210817209,1.2439967167759907,4.010642219720292
2.9885564116732892,0.13547634187951108,0.2999228695823058,1.41593746392976,3.417269891157822
3.0508180035831494,0.15254012148360765,0.2987554941101242,1.5719860274228366,9.900366197877194
3.1130795954930095,0.16926083917728413,0.2931040966842389,1.693988997200725,7.948329214606858
3.1753411874028696,0.18449118260354055,0.2839289269628877,1.7702884658862268,6.239809639529274
3.2376027793127298,0.19735592110611613,0.2724484427153545,1.7963172565533276,4.841563865562904
3.29986437122259,0.2072356615982972,0.2598025595961166,1.7696951038162405,3.7946057926358128
3.3621259631324505,0.21375913023072687,0.24693239319589963,1.689533013552221,3.146634508169117
3.4243875550423106,0.21680477273434035,0.2345538996498075,1.5580365152831845,3.131058240773684
3.4866491469521708,0.21650161306725407,0.22313984238278262,1.3812208242910775,6.536972197054919
3.548910738862031,0.21321958562355386,0.21306605243190785,1.1695066255784576,7.896063122032166
3.611172330771891,0.20752402787602983,0.20424599227901113,0.9548681774042067,9.29403087938162
3.673433922681751,0.20005491999421238,0.19579338965542148,0.7544746928547187,9.989299988037763
3.7356955145916113,0.19144871749948622,0.18699204566971653,0.5775397766404227,8.351474484117
3.7979571065014714,0.18228554440109382,0.17762957682069125,0.43364826253495525,7.772042426696618
3.860218698411332,0.17301722344402537,0.16809891098147717,0.32898840315656935,9.048542972441375
3.922480290321192,0.1639136353751857,0.15903965313331164,0.2611101947779727,11.244871261996522
3.9847418822310523,0.15506777579836933,0.15109298405323598,0.22233808910363126,14.532938233252752
4.047003474140912,0.14644606749283748,0.14463960821948196,0.21311856458610662,19.95320359166394
4.109265066050773,0.13796429343790423,0.13963672594290277,0.24381671495642068,9.27221518127077
4.171526657960633,0.12957686416733355,0.1352878070815557,0.32311301359186645,7.756260332543803
4.233788249870493,0.12136295607443873,0.1301123168383245,0.4333949219369339,8.33438513069613
4.296049841780353,0.11352403967491072,0.12295040401721888,0.5416206602908742,9.356059606742097
4.358311433690213,0.10626315065890346,0.11378384725181659,0.619487412076181,11.011696843681412
4.420573025600073,0.09964733080692886,0.10394920355342,0.6554800249884699,12.851055887313734
4.482834617509933,0.09356750377422068,0.09571127983196476,0.6562549462150445,13.381181104505272
4.5450962094197935,0.08781385557869972,0.09126249099505111,0.6392826037483429,12.72989676875899
4.607357801329654,0.08219667244242967,0.09156423467324608,0.622910780457127,10.682943639263588
4.669619393239515,0.07663687435556042,0.09594380106531769,0.6189651922044082,8.419623537570768
4.731880985149375,0.07120608043417943,0.10275096974221729,0.6314478490216162,10.514148360727555
4.794142577059235,0.06611601359407775,0.11061500912113668,0.6566932025320983,8.63686012915
4.856404168969095,0.06166613197617457,0.11847696032715221,0.6923712718624154,7.190223274347904
4.918665760878955,0.05819713061046956,0.12530927684924245,0.7350339973137615,5.914830411496855
4.980927352788815,0.05600943505836422,0.13014929348875956,0.779712588180928,4.809046898062395
5.0431889446986755,0.05524454605795374,0.13211299303993726,0.819702642892735,3.805725445426004
5.105450536608536,0.05578811303169668,0.1304582622793367,0.8466261327317428,3.211874794793867
5.167712128518396,0.05726967947866001,0.12473551800313529,0.8509904002204304,3.020694044077036
5.229973720428256,0.05916691228386788,0.11500456619027753,0.8252800189730056,3.601121110139211
5.292235312338116,0.06094706965009646,0.10205845771777668,0.7661898019517007,4.840811452277611
5.354496904247976,0.06217968702085628,0.08751906207537544,0.6776497734927699,6.09738852849101
5.416758496157836,0.06259665646524193,0.07371981352189899,0.5706970378256736,7.955752939253236
5.4790200880676965,0.062101717053706824,0.06315892040202663,0.4612025243728107,9.906992794081608
5.541281679977557,0.06074003530055798,0.057385397041199854,0.3640228397011942,7.8075480007006375
5.603543271887417,0.058645375208191866,0.055932967558229366,0.28772228222760277,5.8334631012039
5.665804863797278,0.05598404132376473,0.056881455536926716,0.23331305259617235,4.207942452889193
5.728066455707138,0.05292261721317592,0.05833028699126206,0.19742509301215316,4.542701466385806
5.790328047616998,0.04961886008646358,0.05908856219928217,0.17483311764279227,5.625603389063189
5.852589639526858,0.046220746624233526,0.05860990637519825,0.16051852664799945,9.65764805585631
5.914851231436718,0.042868143298128304,0.05675449037145015,0.1506421485692007,9.178519382930736
5.9771128233465785,0.03969263989088653,0.05363739694834072,0.14316591855575994,9.348463974135607
6.039374415256439,0.03681225142277677,0.04954315547424428,0.13753658532361068,9.756141668963917
6.101636007166299,0.03432381265393722,0.044822207641008006,0.13439128028414626,4.5428328974718815
6.163897599076159,0.03229950705249122,0.03967439914558396,0.13405377173595093,9.243092702930065


==> data/exact_f10_u100_euclidean_trajectory.csv <==
q_ref_x,q_ref_y,q_x,q_y
0.5000000000000002,-1.8000000000000003,0.7500000000000002,-1.8500000000000003
0.4999999997156301,-1.7604424535659344,0.7499995581995739,-1.8499995815052286
0.4999999994057198,-1.7208414757620627,0.7499931816942838,-1.8499934554859256
0.49999999906620024,-1.6811948283282245,0.7499625062888408,-1.8499630954260091
0.49999999869230094,-1.6415002309615758,0.7498635075860361,-1.8498606751176163
0.49999999827831065,-1.601755380257925,0.7496098513122808,-1.8495831074328386
0.4999999978170737,-1.5619579701495219,0.749057970165433,-1.8489383974218974
0.4999999972990103,-1.522105712174814,0.7479977953952268,-1.8476063537905163
0.4999999967093587,-1.4821963576366814,0.7461550073414853,-1.8450944224846142
0.4999999960232956,-1.4422277168291542,0.7432242607702282,-1.8406815950923963
0.4999999951902256,-1.4021976805600824,0.7389202000834438,-1.8333940689094186
0.49999999410679696,-1.3621042370198282,0.7330204144973214,-1.822029319072013
0.4999999925418054,-1.3219454894018343,0.7253994083076912,-1.8052171573501516
0.49999998996747747,-1.2817196705672043,0.7160522316613965,-1.781521597596239
0.49999998530970174,-1.2414251543038222,0.7051062599613873,-1.7495854276667562
0.4999999760011748,-1.2010604669908578,0.6928189509650589,-1.7083120601772348
0.49999995666634434,-1.1606242938257574,0.6795593723739696,-1.657067621270202
0.4999999167343051,-1.1201154852600728,0.6657703661537065,-1.595873139993343
0.4999998321333482,-1.0795330629112225,0.6518716400143633,-1.5255546065784342
0.49999965512111694,-1.0388762242667189,0.6382093279483854,-1.4477557258803548
0.49999930284012456,-0.998144347066405,0.6251334843455744,-1.3647936782480494
0.4999985875474112,-0.9573370174267817,0.6129622988149916,-1.2794412005163618
0.4999971765791908,-0.9164540468591107,0.6019222472674443,-1.194606514260964
0.499994481535224,-0.8754955198996244,0.5921090579873348,-1.1129490937565039
0.4999893881616845,-0.8344619200052593,0.5834914725047584,-1.036488009398477
0.4999799680078325,-0.7933542677632842,0.5759471514165537,-0.9663129946901144
0.4999630029636454,-0.7521743520264146,0.569249512674555,-0.9026046492992733
0.49993297357494376,-0.7109252371479388,0.5631116872306358,-0.8447766441255655
0.4998810556652411,-0.6696117754064266,0.5572696553093563,-0.7916946369640474
0.49979330643980674,-0.6282415499144124,0.551539905945826,-0.7419792441067862
0.4996481548621829,-0.5868262209112545,0.5458383059378844,-0.6943121880976916
0.49941364273506544,-0.545383051725445,0.5401526295966509,-0.6476578181404355
0.49904325004303096,-0.5039373438949661,0.5344973961637959,-0.6013349089570398
0.49847205605012873,-0.46252484811011574,0.5288923346478289,-0.5549686609293545
0.4976121123992267,-0.421195073965867,0.5233608366402561,-0.5083930538026428
0.4963491409116157,-0.3800142691055802,0.5179316504681555,-0.4615643234004853
0.49454076891148596,-0.33906852959589756,0.5126286647411907,-0.4145088805104791
0.49201786702741684,-0.29846570322206456,0.5074590369073969,-0.36728562268635706
0.4885904241307034,-0.25833570335491846,0.5024177102843863,-0.31995088193397225
0.4840575666491507,-0.21882819478565224,0.4975089868305961,-0.2725410038561123
0.4782218489542367,-0.18010703280433105,0.4927630571376316,-0.22508186274799072
0.4709049359049984,-0.142341633142835,0.4882213388157767,-0.17761553498937874
0.4619615438971447,-0.10569656360833189,0.48389648106674377,-0.13022464395179678
0.4512885490031495,-0.07032136045353733,0.4797170034497759,-0.08304687930411629
0.438827199703801,-0.036343017780016966,0.4754672294773507,-0.036278206900483265
0.42455870955546665,-0.0038627506044764345,0.4707366564109799,0.009832094747246058
0.4084952078080746,0.02704278528510385,0.4648913883270492,0.054988957447379555
0.3906688151402591,0.05631685293627933,0.45707993638398436,0.09885625286755177
0.37112114718235106,0.08391613980971027,0.44628573158135426,0.14105524941099995
0.34989507228043853,0.10980421770398059,0.43143659545503804,0.1811558173762116
0.3270293017079729,0.13394618474815453,0.41160062245368334,0.21864078966503603
0.3025559754449957,0.1563052769573307,0.38621845763220974,0.2528921003895597
0.2765011552737617,0.17684223254219808,0.3552063277821686,0.2832890616952146
0.24888783059611133,0.19551753577943934,0.318962227355034,0.30933276811701804
0.2197411600963437,0.2122969958836683,0.2783047876895705,0.33075609052004606
0.18909514691324875,0.22716030326276349,0.23435420681480743,0.34759559597551126
0.15699990045655948,0.24011202093060138,0.18836802114800105,0.36020447349948337
0.12352809689777927,0.25119352087949454,0.141551710617079,0.3691939006392935
0.08877905834779404,0.26049344529960494,0.09487718636348236,0.37530090052909476
0.052879374216745725,0.2681542139061032,0.049023574157469614,0.3792631767674106
0.015979847099969764,0.2743727093087183,0.004398906964520436,0.38174636656974975
-0.02175029618847256,0.2793947318708763,-0.0388388255831667,0.38328356052198126
-0.060130023778491665,0.2835048086567111,-0.08073593003176133,0.3842423459700183
-0.0989720876250972,0.2870139133287403,-0.12145609466178633,0.38484063919723144
-0.13808638886481953,0.2902475155788664,-0.1611891912991376,0.38519953572672194
-0.17728099746105763,0.29353524076957405,-0.20009299915746434,0.38539935682526716
-0.21636165329055856,0.2972019765346858,-0.23825162126678967,0.38553058549736385
-0.25513110230732944,0.30155940478213084,-0.2756442109122072,0.3857543955763668
-0.29338967070193334,0.30689696978473646,-0.31215814342369813,0.3863776843051279
-0.33093807095554656,0.31347218394815574,-0.34766941571533033,0.3878849238108055
-0.36758259802212545,0.32150140972180624,-0.38212055308032733,0.3908503242474809
-0.40314181794202086,0.3311531345725534,-0.4155418136728941,0.39577452021360454
-0.4374530329168857,0.3425456733277435,-0.4480210175289941,0.4029651408011431
-0.470376644197051,0.3557501533194152,-0.47965731246816984,0.4125284867128268
-0.5017972357424278,0.37079813429632824,-0.5105249635253838,0.42444572817513454
-0.5316212467010476,0.38769203191388757,-0.5406526577196227,0.43866525674551843
-0.5597722216928772,0.40641601032507974,-0.570013080203927,0.4551626580578925
-0.5861850732699109,0.42694548274957067,-0.5985089459210438,0.47395259955366503
-0.610800804589185,0.4492540159189853,-0.6259587707771233,0.4950641554631027
-0.6335629427334541,0.4733170183486772,-0.6521020659625638,0.5185176130170854
-0.6544165778493167,0.49911216779834017,-0.6766117725048654,0.5442977227365356
-0.6733106123705027,0.5266167600380065,-0.6991161681091076,0.5723246755839932
-0.690203462514708,0.5558025384359208,-0.7192366358392683,0.6024311275840915
-0.7050717676317119,0.5866289540127707,-0.7366427458975605,0.6343558406843743
-0.717921336816009,0.6190360558051524,-0.7511176826033252,0.6677627680782992
-0.7287975002140726,0.6529392343837669,-0.7626153412189888,0.7022867875830164
-0.7377925902509456,0.6882273034677281,-0.7712860491058293,0.7375932211040483
-0.7450471279666072,0.7247654448806373,-0.7774535880202706,0.7734288680723961
-0.7507436816931912,0.7624024530544543,-0.7815473439662559,0.8096439262721017
-0.7550937628077111,0.8009809570422307,-0.784014761620599,0.8461801585388032
-0.7583209927103948,0.8403477640974912,-0.7852495373120219,0.883038176494786
-0.7606443170000327,0.8803622209279232,-0.7855600799860395,0.920240784815623
-0.7622643227175725,0.9209014573271933,-0.7851727224199514,0.957815442373592
-0.7633545507683301,0.961862390324814,-0.7842495522071221,0.9957922413472767
-0.7640578392943043,1.0031612803550556,-0.7829102231916878,1.0342025829154706
-0.7644866434899708,1.0447317686000823,-0.7812509592447114,1.0730760820441185
-0.7647261446787663,1.0865221180824032,-0.7793577786898765,1.1124358582754437
-0.7648385335691356,1.1284924081825292,-0.7773127444170072,1.152293912786846
-0.7648678248379758,1.17061181364166,-0.7751938801170676,1.1926502940567192
-0.7648442105587022,1.2128563678016144,-0.7730753630661998,1.2334977986600815


==> data/exact_f10_u100_preconditioned_errors_control.csv <==
t,pos_err,vel_err,f,u_norm
0.0,0.25495097567963926,0.6356663575808696,0.1591242499287571,7.0514919580225195
0.06226159190986019,0.2655610855741865,0.635995272612406,0.1553499402821331,5.100188349106746
0.12452318381972038,0.2813964696247342,0.6362973854491842,0.202862019716316,3.8708518988930973
0.18678477572958058,0.30162210311950377,0.6364011772201206,0.28543501263092025,3.1323144115012407
0.24904636763944077,0.32537372394074776,0.6361654239189791,0.39401490211254164,2.7297285635137207
0.31130795954930096,0.3518394015447246,0.6354914030774725,0.5231259042909138,2.5425119798061058
0.37356955145916115,0.3802843630967159,0.6343710940662266,0.6689330901886366,2.4822225304167103
0.43583114336902135,0.4100421908619445,0.6329469090869685,0.828259691513239,2.493497384389785
0.49809273527888154,0.4404927848150529,0.6315713952300813,0.9980471320686934,2.5451585766278484
0.5603543271887417,0.47103933858197083,0.6308428757645909,1.1768611768270212,5.098837741836808
0.6226159190986019,0.5010879638478615,0.6315107497984844,1.3643596329846466,4.187630435914706
0.6848775110084621,0.530032741533378,0.6345720760367064,1.5535278468137306,3.580873637485839
0.7471391029183223,0.5572526683070351,0.6412606902302201,1.7395315055058473,3.1809029732804257
0.8094006948281824,0.5821155188647553,0.652828532433104,1.9185761442422293,2.9213630619446063
0.8716622867380427,0.6039877747909854,0.6702736267135215,2.0872254215113024,2.7612222290416346
0.9339238786479028,0.6222505397580839,0.6940713645191339,2.2423020656067156,2.6718712964587077
0.9961854705577631,0.6363204153414687,0.7239845156171641,2.3811021485672232,2.633714337622092
1.0584470624676232,0.6456733312884031,0.759011617914917,2.5016699893987466,2.6292990718679228
1.1207086543774833,0.6498688348899732,0.7974821198594072,2.603016194258707,2.64261095084798
1.1829702462873437,0.6485723747585622,0.8372491602715468,2.6849463500514865,7.499980425840027
1.2452318381972038,0.6415754177570043,0.8760254377911341,2.741037012501753,5.86540011160634
1.307493430107064,0.6288226439601515,0.9117084851525027,2.7722148092894163,3.7496756698536293
1.3697550220169241,0.6104300380986476,0.9417354043584042,2.784863108124236,3.087998273541434
1.4320166139267845,0.5866899992458762,0.9636358004111791,2.7728905579905616,2.5786404401833756
1.4942782058366446,0.5580837381153423,0.9753616221550059,2.7321969474555066,2.178268487334956
1.5565397977465047,0.5252808964001631,0.9754009461337356,2.66428165845221,1.8547148351308549
1.6188013896563649,0.48911145331671657,0.9628929849863176,2.5765781340323315,1.5988275107305125
1.6810629815662252,0.4505122056847341,0.9377283109754723,2.4736641008228575,6.909894048955526
1.7433245734760854,0.41046366283801516,0.9011108947602908,2.35605210649115,5.457427017466654
1.8055861653859455,0.36991984940805417,0.8546636759266678,2.2408684972836834,2.9256011174984424
1.8678477572958057,0.32976503704803506,0.7994090654582747,2.1311020794683526,2.3234169478728934
1.930109349205666,0.2908092708956264,0.7367415669396342,2.0150635805435937,2.0356709257360177
1.9923709411155262,0.2537754080006332,0.668686549788289,1.8858400796748356,2.0815286278795386
2.0546325330253863,0.21927362641516707,0.5976570254469207,1.7422586044695252,2.5907104180405662
2.1168941249352464,0.18777321814620462,0.5261539939494095,1.5872367248560235,3.575074473471675
2.1791557168451066,0.15958220936052808,0.45647985767479127,1.4261538341309081,5.032939259991818
2.2414173087549667,0.13484180179463914,0.3905426246410493,1.264655147440594,8.718992047267776
2.303678900664827,0.11353456043570281,0.3298210017880652,1.1086276299409414,9.919225110867384
2.3659404925746874,0.09550721674869406,0.2752102180515269,0.9668045236899323,11.384815148679154
2.4282020844845476,0.08051911081395953,0.22691802660897722,0.8483996370738027,12.074121647143993
2.4904636763944077,0.06829758208571317,0.18459614027698515,0.7618766535982625,11.658972085837913
2.552725268304268,0.05857779591812543,0.1476328169963276,0.7114350657504818,8.825660772395933
2.614986860214128,0.05110349958299988,0.11556450922729172,0.6931773620208477,4.981995085295076
2.677248452123988,0.04558255493011498,0.08837697179083996,0.6954530584588023,2.757316116909916
2.7395100440338482,0.04163830783314164,0.06642437870853458,0.7035463270208874,5.404350138786533
2.8017716359437084,0.03882054005799576,0.05007255353975889,0.706411180489231,7.288335625419884
2.864033227853569,0.0366798569670375,0.03936718241381288,0.6992584505347748,8.220881211149731
2.926294819763429,0.034848080552252414,0.03375227688677242,0.683454906256963,8.491311758667717
2.9885564116732892,0.0330754052655447,0.032000520847481354,0.6632643319891991,8.157801565628906
3.0508180035831494,0.031223111932733874,0.032651065714451435,0.643748319259908,7.35923859207488
3.1130795954930095,0.02923620866105276,0.03454448358168901,0.6287259523220128,6.15274799882724
3.1753411874028696,0.027116001885943035,0.03690286171726339,0.61979910694348,4.6341265698768135
3.2376027793127298,0.024900423375475007,0.039165528883460664,0.6163958715860359,3.0721850035107274
3.29986437122259,0.022651944356384367,0.04088141113887655,0.6158511985881214,1.7608920972549995
3.3621259631324505,0.020449322130876284,0.04169288925636011,0.614167148761875,0.7629764829041364
3.4243875550423106,0.018378917787573733,0.041366784533784916,0.6069788021763343,1.1751935345111775
3.4866491469521708,0.016522519042814474,0.039831852239569546,0.5897423652832016,1.8477820581490627
3.548910738862031,0.014941318897391689,0.03719738496684578,0.5591941074541007,2.7684108357723556
3.611172330771891,0.013660138206755493,0.03374689683521054,0.5137324857161346,3.6391762977962157
3.673433922681751,0.012660041785129783,0.029902392223172224,0.4537616398587111,4.988797051154434
3.7356955145916113,0.011886028395208002,0.026164234345676364,0.3817641581176871,7.543175902695807
3.7979571065014714,0.011267240322660212,0.023041306459793135,0.301789787212324,14.420668390502744
3.860218698411332,0.010737953132612525,0.02098734301451699,0.21945218897104485,36.439500111261815
3.922480290321192,0.010250426289945958,0.020489090329971642,0.14397606239268843,45.064356921186985
3.9847418822310523,0.009777451673415443,0.022096866109465412,0.09551310903468434,25.33053626344532
4.047003474140912,0.009280951255934132,0.026605641455760606,0.10098843968551657,12.399506507660767
4.109265066050773,0.008708650831591438,0.03408003794760637,0.17166332091684083,15.237678529990054
4.171526657960633,0.008118171508439812,0.04312854044912754,0.2975889917667589,14.995820114884767
4.233788249870493,0.007820214572066293,0.05156213952631587,0.4506244107061941,13.923262135351823
4.296049841780353,0.008269969550865234,0.05713988756986832,0.5959387090719322,12.864205065858767
4.358311433690213,0.009606605622007325,0.05827387334441768,0.7046906239656466,12.314516944587847
4.420573025600073,0.0114944467338778,0.05451259415886388,0.7633971398470799,12.35935622125184
4.482834617509933,0.01348427991006637,0.0465428897481692,0.7760021004810865,12.565550213239066
4.5450962094197935,0.01525905879737793,0.03582017205886293,0.7577746400319948,12.381172145809648
4.607357801329654,0.016657798998077542,0.024294721507738485,0.726632799778037,11.391325586209563
4.669619393239515,0.017635716220256385,0.01527208133145044,0.6963996993597646,9.823083086217169
4.731880985149375,0.01822504507363181,0.015292909382095841,0.6750950205100456,7.810422977809839
4.794142577059235,0.018508028226806486,0.022956827330333808,0.6654547828705675,5.763741913701477
4.856404168969095,0.018598423578174293,0.031625926345300634,0.6666363495373423,3.9614947865884553
4.918665760878955,0.0186239923117023,0.03906795902595642,0.6757109883933283,2.5869345273433826
4.980927352788815,0.018704476763346592,0.04460987018617991,0.6886836871385537,1.7816375857737812
5.0431889446986755,0.01892610136330286,0.04804661461270166,0.7012190747430065,1.4648647911743775
5.105450536608536,0.019321590435475728,0.04942179574969749,0.7090599075484212,1.3693626640592693
5.167712128518396,0.019866543778537655,0.04896020983778635,0.7078956620260354,1.3515701038803212
5.229973720428256,0.02049485607327644,0.0470103611649962,0.6945239457410572,1.1318224405444997
5.292235312338116,0.02112389283547549,0.04396954987723162,0.6663725780283275,1.5409336473842454
5.354496904247976,0.02167719110811505,0.04021601406572468,0.6224000681578447,1.0624886274970844
5.416758496157836,0.022097388642675006,0.03605351234702789,0.5630575756398747,4.255435533871542
5.4790200880676965,0.022350939833629613,0.03172512838911873,0.49118976708246387,3.8310914751419847
5.541281679977557,0.022424346148057057,0.02741542231701587,0.41145204309055555,3.482846111136984
5.603543271887417,0.02231485213636932,0.02333442956223031,0.32929472957325434,4.33148982931445
5.665804863797278,0.022025259503223014,0.01977623271312012,0.2502859440260277,6.2658661678726455
5.728066455707138,0.02156261663949408,0.017089866422922016,0.17895984616481397,10.30268757596074
5.790328047616998,0.02093826985643211,0.015568606628560466,0.11870749697915266,20.62710293808263
5.852589639526858,0.02016693358916601,0.015310359104759601,0.07320924825019809,38.424169564695354
5.914851231436718,0.019261646231597183,0.016309406891339442,0.04850275114881695,22.32705529512773
5.9771128233465785,0.018224614554845503,0.01862814943723304,0.04848417200569811,5.009515427797027
6.039374415256439,0.0170514227970126,0.021948346475861084,0.06786145020159685,10.88699667637905
6.101636007166299,0.015760179851114747,0.025272906996018314,0.09578048162622889,12.623675730751234
6.163897599076159,0.014422218604960468,0.02762479771419541,0.12140378298997327,16.665420012933595


==> data/exact_f10_u100_preconditioned_trajectory.csv <==
q_ref_x,q_ref_y,q_x,q_y
0.5000000000000002,-1.8000000000000003,0.7500000000000002,-1.8500000000000003
0.4999999997156301,-1.7604424535659344,0.7499996554264985,-1.8499996696381913
0.4999999994057198,-1.7208414757620627,0.7499943578392396,-1.8499944801318824
0.49999999906620024,-1.6811948283282245,0.7499683487777975,-1.8499679625517986
0.49999999869230094,-1.6415002309615758,0.7498859690396629,-1.8498792182630053
0.49999999827831065,-1.601755380257925,0.749682384293046,-1.8496449970168785
0.4999999978170737,-1.5619579701495219,0.7492567439475031,-1.8491182428879591
0.4999999972990103,-1.522105712174814,0.74846898837549,-1.8480646638514004
0.4999999967093587,-1.4821963576366814,0.7471408155601504,-1.8461393260347587
0.4999999960232956,-1.4422277168291542,0.7450612125470608,-1.8428657893664249
0.4999999951902256,-1.4021976805600824,0.7420033212044637,-1.8376140839351653
0.49999999410679696,-1.3621042370198282,0.7377538684519818,-1.8295833108297048
0.4999999925418054,-1.3219454894018343,0.7321296560302923,-1.8178156015115718
0.49999998996747747,-1.2817196705672043,0.7249874576587135,-1.8012306176252584
0.49999998530970174,-1.2414251543038222,0.7162327807603273,-1.7786788679208398
0.4999999760011748,-1.2010604669908578,0.7058284373432964,-1.749015138283401
0.49999995666634434,-1.1606242938257574,0.693802754004121,-1.7111901217892782
0.4999999167343051,-1.1201154852600728,0.6802564077811862,-1.6643543993733718
0.4999998321333482,-1.0795330629112225,0.6653664288362513,-1.6079653209686156
0.49999965512111694,-1.0388762242667189,0.6493858635196335,-1.5418850021094832
0.49999930284012456,-0.998144347066405,0.6326304084036809,-1.4664599599167052
0.4999985875474112,-0.9573370174267817,0.6154036934851816,-1.382581481461764
0.4999971765791908,-0.9164540468591107,0.5980245104341494,-1.291666911707372
0.499994481535224,-0.8754955198996244,0.5809163292387773,-1.1955864582279585
0.4999893881616845,-0.8344619200052593,0.5645573885491191,-1.0965713344192753
0.4999799680078325,-0.7933542677632842,0.5494089069090683,-0.9970574412170742
0.4999630029636454,-0.7521743520264146,0.5358534028837716,-0.899477707505536
0.49993297357494376,-0.7109252371479388,0.5241545342071008,-0.8060471941690319
0.4998810556652411,-0.6696117754064266,0.514468377424118,-0.7185507062320328
0.49979330643980674,-0.6282415499144124,0.5068638651759236,-0.6381943328940722
0.4996481548621829,-0.5868262209112545,0.5012518465778092,-0.5656423240123574
0.49941364273506544,-0.545383051725445,0.49736005215124673,-0.5010546200567978
0.49904325004303096,-0.5039373438949661,0.4947972605435134,-0.4440749183637075
0.49847205605012873,-0.46252484811011574,0.4931209826492425,-0.3938824842454901
0.4976121123992267,-0.421195073965867,0.491893719709123,-0.3493204098596777
0.4963491409116157,-0.3800142691055802,0.4907220297826846,-0.30907150579281634
0.49454076891148596,-0.33906852959589756,0.4892751814118448,-0.2718390330944789
0.49201786702741684,-0.29846570322206456,0.48728580959593953,-0.23649608227797453
0.4885904241307034,-0.25833570335491846,0.484534843191592,-0.2021838834926314
0.4840575666491507,-0.21882819478565224,0.48082769553322857,-0.16834008017703944
0.4782218489542367,-0.18010703280433105,0.4759750640173889,-0.1346716362786123
0.4709049359049984,-0.142341633142835,0.46977529791205547,-0.10110060120921532
0.4619615438971447,-0.10569656360833189,0.4620029348434033,-0.06771004185327023
0.4512885490031495,-0.07032136045353733,0.45242021339448624,-0.03470603840481449
0.438827199703801,-0.036343017780016966,0.44082231825713714,-0.0023868621171127405
0.42455870955546665,-0.0038627506044764345,0.4270962672831581,0.02890191774330458
0.4084952078080746,0.02704278528510385,0.4112503077760618,0.058825917769989286
0.3906688151402591,0.05631685293627933,0.39339763681394946,0.08711319972420002
0.37112114718235106,0.08391613980971027,0.37370920400878577,0.11357847680531864
0.34989507228043853,0.10980421770398059,0.3523624234256125,0.13811795987295364
0.3270293017079729,0.13394618474815453,0.32950425758104324,0.16068677992988856
0.3025559754449957,0.1563052769573307,0.3052336563047291,0.18127353011400138
0.2765011552737617,0.17684223254219808,0.27959994465603016,0.19988170718512213
0.24888783059611133,0.19551753577943934,0.2526114135628597,0.21652109950426135
0.2197411600963437,0.2122969958836683,0.22424982429885582,0.23120823327475598
0.18909514691324875,0.22716030326276349,0.19448773591593593,0.2439726164983606
0.15699990045655948,0.24011202093060138,0.16330644676866754,0.25486573837092147
0.12352809689777927,0.25119352087949454,0.1307121637711735,0.2639701476674974
0.08877905834779404,0.26049344529960494,0.09674787314979841,0.2714064585858406
0.052879374216745725,0.2681542139061032,0.061499067241909997,0.2773368873656678
0.015979847099969764,0.2743727093087183,0.025092688834284897,0.2819644076442628
-0.02175029618847256,0.2793947318708763,-0.012309873697067757,0.2855272326840231
-0.060130023778491665,0.2835048086567111,-0.05052381798583391,0.2882889366481699
-0.0989720876250972,0.2870139133287403,-0.08935071178750585,0.2905205568716885
-0.13808638886481953,0.2902475155788664,-0.12858815392199477,0.29246712550964754
-0.17728099746105763,0.29353524076957405,-0.16808341690868941,0.29431581346948754
-0.21636165329055856,0.2972019765346858,-0.20778439289631706,0.29622495576089175
-0.25513110230732944,0.30155940478213084,-0.247673792640078,0.2984815683212236
-0.29338967070193334,0.30689696978473646,-0.287622258864756,0.30161622964495954
-0.33093807095554656,0.31347218394815574,-0.327300310903242,0.30629828870282455
-0.36758259802212545,0.32150140972180624,-0.36621815297379307,0.31309091049958393
-0.40314181794202086,0.3311531345725534,-0.40385286028005457,0.3222621014908232
-0.4374530329168857,0.3425456733277435,-0.439776245464712,0.33376459561428556
-0.470376644197051,0.3557501533194152,-0.4737196016757517,0.34735319835872225
-0.5017972357424278,0.37079813429632824,-0.5055658125319629,0.36273372606246684
-0.5316212467010476,0.38769203191388757,-0.5352996216017161,0.3796653324795055
-0.5597722216928772,0.40641601032507974,-0.5629528851519175,0.39800132021792206
-0.5861850732699109,0.42694548274957067,-0.5885655220522215,0.4176896262874403
-0.610800804589185,0.4492540159189853,-0.6121659867782034,0.43875610272814847
-0.6335629427334541,0.4733170183486772,-0.6337666732408518,0.46128287890043057
-0.6544165778493167,0.49911216779834017,-0.6533680358907742,0.4853856134104126
-0.6733106123705027,0.5266167600380065,-0.6709666848268517,0.5111902425808734
-0.690203462514708,0.5558025384359208,-0.6865646023708246,0.5388098904388431
-0.7050717676317119,0.5866289540127707,-0.7001781504905578,0.5683236848654727
-0.717921336816009,0.6190360558051524,-0.7118468371038259,0.599759373896326
-0.7287975002140726,0.6529392343837669,-0.7216410924120444,0.6330824060937944
-0.7377925902509456,0.6882273034677281,-0.7296687748103231,0.6681926534228948
-0.7450471279666072,0.7247654448806373,-0.7360781469285935,0.7049299110725605
-0.7507436816931912,0.7624024530544543,-0.741054355292948,0.7430862841878483
-0.7550937628077111,0.8009809570422307,-0.7448104810030939,0.7824269455122211
-0.7583209927103948,0.8403477640974912,-0.7475752510484254,0.8227154623141998
-0.7606443170000327,0.8803622209279232,-0.7495760029726188,0.8637340374119574
-0.7622643227175725,0.9209014573271933,-0.7510214175384435,0.9052960856134016
-0.7633545507683301,0.961862390324814,-0.7520885702473495,0.9472510746723354
-0.7640578392943043,1.0031612803550556,-0.7529156832456053,0.9894839003591592
-0.7644866434899708,1.0447317686000823,-0.7535990079849051,1.0319140616884992
-0.7647261446787663,1.0865221180824032,-0.7541898715538462,1.0745024600449855
-0.7648385335691356,1.1284924081825292,-0.7546931720255076,1.1172621891192527
-0.7648678248379758,1.17061181364166,-0.7550817129380469,1.1602435544804217
-0.7648442105587022,1.2128563678016144,-0.7553182148609798,1.2034840520851195


==> data/inexact_f10_u100_euclidean_errors_control.csv <==
t,pos_err,vel_err,f,u_norm
0.0,0.25495097567963926,0.9000000000003168,2.826051796128098e-10,20.287485329074574
0.04560607272856727,0.26606248379426134,0.8999956322115414,0.05691936886234613,13.135984466023265
0.09121214545713455,0.2827476179279802,0.8998950508201204,0.19854888322194586,9.120744289608743
0.13681821818570183,0.3040684725090926,0.899378039486066,0.3990854247469002,7.006851280073955
0.1824242909142691,0.32905606387471165,0.8978972480073898,0.6449350235570445,6.007844034100605
0.22803036364283638,0.3567918712772802,0.8947534564072286,0.9270093854852153,5.60450164812061
0.27363643637140367,0.3864239451574268,0.8891983172140401,1.2372269531089168,5.4906638064118765
0.31924250909997093,0.41714804753991375,0.8805615321212634,1.5668960165289805,5.512861627422066
0.3648485818285382,0.4481792398786263,0.868382368652931,1.9077573451742011,16.8256120560879
0.41045465455710545,0.47873042699386176,0.8523250888088335,2.2513601265163325,11.585950865126934
0.45606072728567276,0.5080068252064771,0.8325189760634442,2.5784825125233377,8.41797011788018
0.50166680001424,0.5352102248638959,0.8098727588294172,2.875311029683041,6.516193968975826
0.5472728727428073,0.5595541823645906,0.7859793294701796,3.129570140643072,5.403975894235203
0.5928789454713745,0.5802937933537188,0.7629325089664861,3.329809254496639,4.804892679688449
0.6384850181999419,0.5967672807464686,0.7429864539929454,3.4665240465767635,4.548791713588905
0.6840910909285091,0.6084426259873849,0.7280599129365698,3.5335105876383484,4.519960446228261
0.7296971636570764,0.6149608181613245,0.7192072350700394,3.528872942028248,4.6363937269377
0.7753032363856437,0.6161675469126047,0.7162704072781836,3.4554622518922793,4.8406125944567036
0.8209093091142109,0.6121270698534922,0.7178923765530763,3.32067867322205,5.0914645745067
0.8665153818427782,0.6031151349504441,0.7218969539821706,3.135253248413629,26.761985966499985
0.9121214545713455,0.5895908959473779,0.7262111956001271,2.9049145346365126,17.71445268044905
0.9577275272999127,0.5721491022449423,0.7291989998847477,2.652429429313256,12.148318952561384
1.00333360002848,0.551464961559098,0.7289894180027378,2.401780134639126,15.479986642839586
1.0489396727570472,0.5282467615588823,0.7239016002990003,2.165030671167672,9.181526129683164
1.0945457454856147,0.5031959961537794,0.7132110612280194,1.9455031530156024,4.749238820075262
1.1401518182141819,0.4769723843239989,0.6969508302313588,1.7461715113723868,1.953932797156674
1.185757890942749,0.45017048019915495,0.6756140818163956,1.5683716040327766,2.0276273247363545
1.2313639636713163,0.4233056265915377,0.6499716979209325,1.4117723921796868,3.42700535969726
1.2769700363998837,0.39680709368817096,0.6209650081742664,1.2741021458271664,20.66043406788616
1.322576109128451,0.37101300237314716,0.5897216589287811,1.1531973118006649,14.62455059344562
1.3681821818570181,0.346170833839061,0.5572504523848828,1.0479684269375884,12.405673783013958
1.4137882545855855,0.32244972360516977,0.5243800140787955,0.9559090488876214,12.410006245699522
1.4593943273141528,0.29995308876168836,0.4918054563993175,0.8745300407609738,30.015374566892223
1.50500040004272,0.27873114784970143,0.460053734694091,0.8021622562627168,21.13369585486781
1.5506064727712874,0.2587957509201264,0.4294461328377603,0.7376430061217325,14.971249095247387
1.5962125454998546,0.24013277231316293,0.40016421842108524,0.6799103730503456,10.461823869553502
1.6418186182284218,0.222709912173236,0.37231253435187256,0.6272338359977127,7.751570751285562
1.6874246909569892,0.20648112219693474,0.34596544416560554,0.5775911257651546,11.098155385213742
1.7330307636855564,0.19138920651069996,0.3211772970580605,0.5293975248811539,22.75243924023021
1.7786368364141236,0.17736917097154561,0.2979157845859881,0.4858842550042372,40.787380820826804
1.824242909142691,0.16435934545185477,0.27578582273719154,0.4673505064126484,59.17011146992868
1.8698489818712583,0.1523348414372336,0.25351294187303175,0.5239734598603456,39.86748739509521
1.9154550545998255,0.14135549914810594,0.22940206384279127,0.7057998707177926,27.07672882489075
1.9610611273283927,0.131527333653192,0.2043210315102922,0.9955239427145484,29.760783142597752
2.00666720005696,0.12280919013746676,0.18352137160795617,1.3080851919673824,36.696496772268134
2.0522732727855275,0.114877197254519,0.17251154481074094,1.5688206937311866,45.90681340840882
2.0978793455140945,0.10725478870081395,0.17200097776614706,1.7671881821562845,40.937773556854616
2.143485418242662,0.09953191900965254,0.17899429741507317,1.9418865107277326,28.940833961800372
2.1890914909712293,0.09145731083312215,0.19021494206525744,2.1534400478619187,17.64640905612853
2.2346975636997963,0.08292128558089953,0.20364532377993194,2.4756311692504642,10.300918817200772
2.2803036364283638,0.07390764619667667,0.21894584463793046,2.980711250364626,8.846169459544265
2.3259097091569307,0.06446684751031297,0.2374808352146339,3.65594973811682,12.729652218781101
2.371515781885498,0.054793038152787785,0.2606836142533162,4.188086450388629,16.86875448578683
2.4171218546140656,0.045551829974979606,0.2842014874847166,4.032731084242079,20.016788557058653
2.4627279273426326,0.03830105255495742,0.2961643123173922,3.22349711290697,18.15359467450056
2.5083340000712,0.03500081446217481,0.2901173165017457,2.3362863845762396,29.819994934993762
2.5539400727997674,0.03617807858804611,0.2693156149244634,1.68601679330514,27.898473195209156
2.5995461455283344,0.04025408541948514,0.23996534348384518,1.2839139309801513,15.369254050877194
2.645152218256902,0.045251770595281626,0.20712311948107492,1.052683372497404,5.362616933427204
2.6907582909854693,0.04991996643026671,0.17442560055111112,0.9140483647625923,13.826668656883266
2.7363643637140362,0.053684919196448196,0.14436172654413446,0.8131705724824129,23.897553878604125
2.7819704364426037,0.05638258845813602,0.11856870215095701,0.7214634912653399,24.85329819802921
2.827576509171171,0.058061794947171626,0.09787334153882087,0.6314590732324161,23.765329176800666
2.873182581899738,0.05885901018897981,0.08238559339897399,0.5459954504165467,19.96052662410243
2.9187886546283055,0.058927126676925255,0.07170953090735145,0.469767171254519,10.29087210247939
2.964394727356873,0.058401647130333405,0.0651910730455967,0.4080913018343246,2.108964597142455
3.01000080008544,0.057387841675425585,0.061985471155788174,0.36889007135504104,16.623202487218947
3.0556068728140073,0.055956522173953326,0.061309332003266465,0.36665950523985624,27.28213617623383
3.1012129455425748,0.05414227149632132,0.062665199265891,0.42752276780702075,16.1186051546362
3.1468190182711417,0.051951446527884734,0.06576261211965255,0.5776145959499814,12.972905559648277
3.192425090999709,0.04939560469878234,0.07005177887774965,0.8162553730165212,21.55366287126227
3.2380311637282766,0.04653775820828222,0.07444498702992496,1.1087185566214013,22.33846201148063
3.2836372364568436,0.04351276352714757,0.07785199540732042,1.4060737801841086,18.79820621205407
3.329243309185411,0.040515287919916994,0.07990666652737272,1.6693167431616323,29.415619578158463
3.3748493819139784,0.03778033700019533,0.08081123709356838,1.8867281331212844,21.171188146263702
3.4204554546425454,0.03557778125148823,0.08073113257339734,2.079975468337925,16.586287315486217
3.466061527371113,0.03419665291401032,0.07992362414201916,2.301026681130683,14.476791825968306
3.5116676000996803,0.03390917518921415,0.07906377326145383,2.6116207376076317,14.60370233941986
3.5572736728282472,0.03493325580099068,0.08006059929748865,3.027506531508356,16.393483697803667
3.6028797455568147,0.037409483092337215,0.08732715429357074,3.4001445168523885,23.096444912327918
3.648485818285382,0.04137451729969218,0.10539800438260437,3.3692288231060394,40.470000750154
3.694091891013949,0.04669516275246259,0.12994552310222718,2.7763645882108885,100.0
3.7396979637425165,0.05305908742334027,0.1510298521480492,1.9548760775293297,69.57280556444972
3.7853040364710835,0.060111448773494655,0.16124197349217317,1.3064676031081577,47.171538526178296
3.830910109199651,0.06738412089318987,0.15940552834526436,0.9334287719051246,42.34043197340446
3.8765161819282183,0.0743981529449488,0.1490039609137652,0.7744361097813891,27.532816693727952
3.9221222546567853,0.08075604330713414,0.13326768010803466,0.7350483301185774,16.602802846277868
3.9677283273853527,0.08613230597275352,0.11494779399739985,0.7350022523415165,14.094071848431351
4.01333440011392,0.0902921317826766,0.09700570125800914,0.7310847461104714,12.833588046003868
4.058940472842488,0.09311871639011272,0.08232241982784441,0.7045715290757059,11.505395452101267
4.104546545571055,0.09461884119280015,0.07314952012693869,0.6544364768099866,10.587147940121287
4.150152618299622,0.09489890739373008,0.06998462694849875,0.5883986529010179,9.154271710382071
4.195758691028189,0.09412476323432901,0.07128864190544727,0.5154474300935675,8.03084199067015
4.241364763756756,0.09248451035738449,0.07476524961435889,0.44264528123918556,6.298862955708094
4.286970836485324,0.09016247566197558,0.07865877260999057,0.37458645489324277,4.3352410286888885
4.332576909213891,0.08732435886018504,0.08205149785162613,0.31347131164283537,13.49608604324945
4.378182981942459,0.08410864247964239,0.08468246450615086,0.2603875301563604,10.928162072607543
4.423789054671025,0.08062519573922848,0.08650104175803947,0.21590436090543141,10.781821086244895
4.469395127399593,0.07696093604582359,0.08751649723741133,0.17989761462236029,11.16913876733744
4.51500120012816,0.0731853746339135,0.08776804515244646,0.15193139060640673,10.352993840889406


==> data/inexact_f10_u100_euclidean_trajectory.csv <==
q_ref_x,q_ref_y,q_x,q_y
0.5000000000000001,-1.8000000000000005,0.7500000000000001,-1.8500000000000005
0.5,-1.7589545345442896,0.7499999505467229,-1.8499999622091934
0.5000000000000001,-1.7179090690885797,0.749997438334965,-1.8499979505466289
0.4999999999999999,-1.6768636036328686,0.7499759560420297,-1.8499795758140147
0.5,-1.6358181381771584,0.7498870733358802,-1.849897236099449
0.5,-1.5947726727214473,0.7496358868031632,-1.8496430741962817
0.5,-1.5537272072657373,0.7490733624686741,-1.849018392992685
0.5000000000000001,-1.5126817418100262,0.7479967572252436,-1.8477030301414357
0.4999999999999998,-1.4716362763543154,0.7461588900902532,-1.8452297425172954
0.49999999999999994,-1.4305908108986054,0.7432989063226241,-1.8409638189139839
0.5,-1.3895453454428952,0.7392025609945978,-1.8340960199888823
0.5000000000000001,-1.3484998799871857,0.733728129435771,-1.8236823187247877
0.5,-1.3074544145314744,0.7268111554682561,-1.8087135471695137
0.49999999999999895,-1.2664089490757655,0.7184651933138441,-1.7882076031153864
0.5000000000056558,-1.2253634836200529,0.7087797392685361,-1.7613176874634144
0.5000000000273521,-1.1843180181643418,0.6979143250542759,-1.7274417983150359
0.500000000055047,-1.143272552708631,0.6860876441271597,-1.686313924158852
0.5000000000797425,-1.1022270872529212,0.673561528837403,-1.6380578345781398
0.5000000000947546,-1.0611816217972105,0.6606209388364608,-1.5831905074028534
0.500000000095711,-1.0201361563414995,0.6475523051277163,-1.5225726726546691
0.5000000000805527,-0.9790906908857898,0.6346119138168695,-1.457316039701539
0.5000000000495323,-0.9380452254300793,0.6219716748956908,-1.3886595952893293
0.5000000000052156,-0.8969997599743686,0.6097586032143478,-1.3178345821581847
0.4999999999524807,-0.8559542945186595,0.5981306669248906,-1.2459654194000152
0.4999999998985182,-0.814908829062947,0.5872724693740232,-1.1740176718548554
0.4999999998528296,-0.7738633636072393,0.5773279543906277,-1.1027781244050048
0.49999999981086823,-0.7328178981515258,0.5683721017855565,-1.0328492175615789
0.49999999972318687,-0.6917724326958155,0.5604126273279032,-0.9646546476104287
0.4999999991695701,-0.6507269672401049,0.5534054730022161,-0.8984543752674107
0.4999999956760248,-0.6096815017843958,0.5472788822067849,-0.8343622656438171
0.49999997993291134,-0.5686360363285774,0.5419446691567059,-0.7723760468606515
0.49999993323884323,-0.5275905708727063,0.5372961834155582,-0.7124175632670103
0.49999972429545153,-0.48654510541797696,0.5332167647400892,-0.6543611600004064
0.4999990090799439,-0.44549963997040476,0.5295913830040637,-0.5980539242477457
0.4999967677896914,-0.4044541745714981,0.5263170852113648,-0.5433304417300144
0.499989947622336,-0.36340870977288875,0.5233155950886582,-0.49002178110876093
0.49997093815017607,-0.3223632490231829,0.5205354010247332,-0.4379631632457755
0.49992130037275806,-0.28131781563874664,0.5179436054757246,-0.3869996250890056
0.4998006518793947,-0.2402725388560688,0.5155123270943789,-0.33698924961791266
0.49952772243887794,-0.1992280264317338,0.5132007169919035,-0.2878056234134229
0.4989535424894529,-0.1581867431567658,0.5109321138909314,-0.2393447269191454
0.4978315901498526,-0.11715712392911724,0.5085614425081045,-0.1915430024686836
0.49579658413535826,-0.07616345087664299,0.5058093417257491,-0.1443965000874601
0.49236882260000764,-0.035264203931373916,0.5021539271281672,-0.09793521841090638
0.4869958595356572,0.005422890010109566,0.4968153982288486,-0.052141282994426434
0.47912558734967714,0.04569858726694019,0.4889617804572229,-0.006960052743130038
0.4682824176279408,0.08527449893862678,0.4779497178931274,0.03757015898528509
0.4541092659003296,0.12378048923280409,0.4633697847715046,0.08124933215905464
0.43635248010564937,0.1607673669716483,0.44493855925538467,0.12372852196834869
0.41479601769338315,0.19567126773802015,0.4223674959797,0.1644997599599246
0.3891831722009721,0.22770702676981286,0.3952596920673104,0.20281594063619615
0.35921811399819814,0.2556933099802829,0.3630818913652612,0.23754978012993147
0.32483223793332056,0.2779919203348081,0.32538154541190484,0.26712703330619375
0.2867473880053603,0.29311668612377206,0.28242883109639233,0.28995447549448866
0.2465219571237589,0.3010473316060221,0.2356934191894434,0.3054663896860396
0.20556732898419922,0.3034554968570722,0.18716145054294875,0.3145565680620955
0.16454107833546716,0.3024319994234596,0.1383777560008067,0.31877432454370125
0.12359631743754046,0.29958074911481947,0.09025210177171199,0.3195383889426453
0.0827152073413241,0.29591378349792286,0.04326406601525583,0.31792651473782385
0.04185554030331619,0.2920128099391276,-0.002344220353652723,0.31474822827457827
0.000988715836577989,0.28818784481988813,-0.046495072178782036,0.31064671536564925
-0.039898494889790255,0.28458780389444976,-0.08925948252088073,0.30613505769424115
-0.08080969987332018,0.28127175453415815,-0.1308207638546159,0.30158920683772605
-0.12174394820927047,0.27825345138716095,-0.1714132356703947,0.29724822098009807
-0.16269880920440027,0.27552902190855455,-0.21126806209935686,0.29323983974082607
-0.20367202299967935,0.27309618001197,-0.25058243899115945,0.28961903064737315
-0.24466238457625306,0.2709721539603481,-0.2895101655029858,0.2864078219090694
-0.28567009729039594,0.2692162632686677,-0.32816469669929305,0.2836351180601547
-0.32669597839057385,0.2679602689926293,-0.3666231466286922,0.2813840118057023
-0.36773736691063524,0.26744382131003364,-0.4049275743515648,0.27985580571841373
-0.4087765974640879,0.26804326617035656,-0.4430806898459983,0.2794280860042464
-0.4497576193577872,0.27027387564042077,-0.4810287304964384,0.28064667334503696
-0.490551799140492,0.2747472762211049,-0.5186361612329147,0.28413554097505395
-0.5309252831800185,0.2820857634846832,-0.5556719618250537,0.2904828833108289
-0.5705255597992449,0.292826793513682,-0.5918186047970283,0.3001628860844772
-0.6088894128351937,0.30736823777547223,-0.6266981280952473,0.31351965856222525
-0.6454455762172131,0.32598375314533934,-0.659872658239191,0.3308088542359807
-0.679472451896517,0.3488871606543819,-0.6907919958715938,0.3522734128096055
-0.70999761663699,0.3762699348106937,-0.718696998191898,0.37819725063360676
-0.7357281602404208,0.40818366331801603,-0.7425569343601153,0.40882562435950187
-0.7553145496744442,0.4441878473780115,-0.761274802245825,0.4440402741715376
-0.7681848584867872,0.48311224360747335,-0.7743368247585289,0.4830152397863581
-0.7751670107574312,0.5235317525567587,-0.7822971139497437,0.5244049268200709
-0.7779482422598059,0.5644715800322251,-0.7863495349933133,0.5667970122522498
-0.7781560926495649,0.6055128465980912,-0.7876602292871275,0.6092445331944026
-0.7769662888367704,0.6465401220486463,-0.787044148188304,0.6513427752224181
-0.7751187424610796,0.6875438203165455,-0.7849805977151086,0.6929493877824194
-0.7730409763812761,0.728536653832635,-0.7817906080059954,0.7340100384490439
-0.7709607985996985,0.7695293688191948,-0.7777866967266942,0.7745225871810175
-0.7689873567134057,0.8105273468697728,-0.773312664740478,0.8145458694615326
-0.7671641185132748,0.851532272433589,-0.7687113259554765,0.8541907197399101
-0.7655012729214625,0.8925440152285607,-0.7642743437799786,0.8935938580572832
-0.7639938259362501,0.9335617668509516,-0.7602104656441137,0.9328917496013875
-0.7626308688239513,0.9745845774053892,-0.7566405384291796,0.9722027332374198
-0.7613998951463167,1.015611563904627,-0.7536106783089893,1.0116184627717848
-0.7602886031078181,1.0566419695241691,-0.7511124628164967,1.051202283134153
-0.7592855211810425,1.097675165582403,-0.7491009743464369,1.090991353542707
-0.7583801711615519,1.1387106363381578,-0.7475132139666402,1.1310006429452504
-0.7575630549688724,1.1797479604292147,-0.7462844124165554,1.1712289710666477
-0.7568255858512951,1.2207867944623223,-0.7453560620184521,1.2116651331793102


==> data/inexact_f10_u100_preconditioned_errors_control.csv <==
t,pos_err,vel_err,f,u_norm
0.0,0.25495097567963926,0.9000000000003168,-0.011256396528387945,15.180649960865647
0.04560607272856727,0.2660624908393193,0.8999957320118235,0.07624260971749644,11.156781222585762
0.09121214545713455,0.28274737925001886,0.8998973575764191,0.27456044093432197,8.802665724380798
0.13681821818570183,0.30406533387458035,0.899434576514375,0.5441790845958798,7.564367091049897
0.1824242909142691,0.3290401464343388,0.898228083873273,0.866979406883083,7.030715549438925
0.22803036364283638,0.3567389404228237,0.8959039135304465,1.2326029004957455,6.897143116348455
0.27363643637140367,0.3862857701648832,0.8922154293554768,1.6325041106618976,6.9743364338362674
0.31924250909997093,0.41683936815341016,0.8871707241042913,2.0613446979602674,14.55424035916366
0.3648485818285382,0.44755693647367367,0.8809052335664856,2.5283118127295325,11.791566466743017
0.41045465455710545,0.4775560482178094,0.873922529586762,3.001758612287166,10.088819185874835
0.45606072728567276,0.5059005734149042,0.8675342156735488,3.4584644751700138,9.04966954341407
0.50166680001424,0.5316057112608538,0.8636539803326331,3.8816810492509655,8.418880781153227
0.5472728727428073,0.5536607778802496,0.8643743078542712,4.256215987719957,8.047245495260983
0.5928789454713745,0.5710724333093993,0.8713464195653134,4.567964547225122,7.847710603708449
0.6384850181999419,0.5829265335904589,0.885093143725594,4.805091362608531,7.760608501014698
0.6840910909285091,0.5884625900095717,0.9045160152944314,4.95960472759884,7.734174127611803
0.7296971636570764,0.5871516237156308,0.926844884059506,5.025922837568116,18.546457826372258
0.7753032363856437,0.5787713276594117,0.9486310631685408,4.978907969103224,12.19511084923016
0.8209093091142109,0.5634703097630931,0.9658622275142258,4.86319423678529,9.581963581382746
0.8665153818427782,0.5417761651333549,0.9732809868929284,4.693378436938405,7.612300959114461
0.9121214545713455,0.5145914276693438,0.966652953087238,4.462576887184761,6.062515946627159
0.9577275272999127,0.4831704268513073,0.943320457290558,4.173791309017638,4.828986000170286
1.00333360002848,0.4490426276380429,0.9024484794752725,3.836820238714359,20.16359887537886
1.0489396727570472,0.4138735574250021,0.8458186986891173,3.452256551003007,15.55497409086996
1.0945457454856147,0.37926133234905424,0.7770675851850389,3.0690533370710935,8.274359589731736
1.1401518182141819,0.34657070039997484,0.6994565526072561,2.704903497357045,7.891198560769964
1.185757890942749,0.3168298460593167,0.6171975217675238,2.34496375232988,9.260082318123107
1.2313639636713163,0.290621965161,0.5355484029463954,1.98650890576774,11.960505123860624
1.2769700363998837,0.2680369753618329,0.45992627790023705,1.636872820892136,15.862738577446125
1.322576109128451,0.24873730506642328,0.3948171335012224,1.3097451602097008,20.982053148966198
1.3681821818570181,0.23212804660886557,0.3426909713887555,1.0205489813110407,31.346276109123842
1.4137882545855855,0.21755990756265478,0.30339825177383567,0.7822804381758874,32.956184502048075
1.4593943273141528,0.20448173157887437,0.27458298944977716,0.6017702114641282,33.509876914894626
1.50500040004272,0.192502523883618,0.25299225794258523,0.47685891772092237,30.12936842246759
1.5506064727712874,0.18138191903032663,0.235707528538764,0.3974387785923153,23.494341798373007
1.5962125454998546,0.17098919317333908,0.22069621967821912,0.34911233046805296,21.329200725849404
1.6418186182284218,0.16126015778915023,0.20677904979341555,0.31721779300823727,16.811806939371916
1.6874246909569892,0.15216212015292147,0.19348018664984126,0.2893232511249505,26.46677263734498
1.7330307636855564,0.14366724571766526,0.18079847644594338,0.25970652497117414,46.97161753227106
1.7786368364141236,0.13574515811023066,0.16866347769036474,0.24160580347566485,51.46746563193185
1.824242909142691,0.12839518382994192,0.15593973218366022,0.2817294241677664,39.59134724530226
1.8698489818712583,0.12171857696990426,0.14010185037568754,0.4372121548530192,37.66600537735205
1.9154550545998255,0.11593562399546399,0.11952241768772005,0.7249583889236793,54.66639234472407
1.9610611273283927,0.11121109277465702,0.09783050795788982,1.083101626329224,48.392802518525514
2.00666720005696,0.10734377684853567,0.08709072033699694,1.3941806960941088,54.82246159224229
2.0522732727855275,0.10369021345658588,0.09851917811042459,1.6115689392963457,73.50746756642607
2.0978793455140945,0.09950409595911194,0.12499466107544885,1.7851593635312277,52.95084173284933
2.143485418242662,0.09434646190773134,0.155829832438206,1.991819023654541,30.36966865325486
2.1890914909712293,0.08810872846556472,0.18559380902013833,2.2836912295701364,14.685215936595043
2.2346975636997963,0.08092360608516794,0.21128824780600766,2.705229171040344,6.32959558093249
2.2803036364283638,0.07312345543989802,0.2317481217173294,3.3025527533789694,6.898723893920671
2.3259097091569307,0.06524625565746939,0.24795583392111903,4.052610312758501,10.075984819630857
2.371515781885498,0.0581046629703521,0.26226262565309866,4.649353993735938,17.531544814191133
2.4171218546140656,0.05286394122871099,0.27334833060475616,4.542657898043872,17.72894490711134
2.4627279273426326,0.050680031579714874,0.2719598463651147,3.7666205118764555,15.496712820900486
2.5083340000712,0.05161696297202922,0.25138033526318043,2.8574892040480013,13.095170643675722
2.5539400727997674,0.05438763766154387,0.2169084330652065,2.1166494312920987,11.812789956661918
2.5995461455283344,0.05744947732448138,0.1782746414080925,1.5994264498451647,11.02840577362759
2.645152218256902,0.059783400753835,0.14309197890929579,1.2718393708549938,9.847635939190758
2.6907582909854693,0.06088596240915305,0.11626660756436756,1.0734225667600434,5.037046637709067
2.7363643637140362,0.060623473293779144,0.0989709874001135,0.9375360509831161,4.373048401050511
2.7819704364426037,0.059128495708096314,0.0895984020245146,0.8146384536579543,6.17322232659989
2.827576509171171,0.05670254594801465,0.08449986574486953,0.6877309687306096,13.747443946502804
2.873182581899738,0.05371800116788891,0.0803407650895711,0.5622425852579636,18.42918224126891
2.9187886546283055,0.0505166683272268,0.07556143887386413,0.4533541977866386,18.291400825945423
2.964394727356873,0.04735010827419965,0.06982929068756688,0.37291259064298715,27.541934136529793
3.01000080008544,0.04437715168318939,0.06328330780150987,0.32711747967186644,44.236154199368194
3.0556068728140073,0.04168930996887061,0.056033495186499784,0.3244368691355922,52.84295732380985
3.1012129455425748,0.03934952595985104,0.04779558141550731,0.3830975580790776,37.518523067259075
3.1468190182711417,0.037434874923097446,0.0379587458872601,0.5260637043611629,21.422478355652228
3.192425090999709,0.036061295815797395,0.026439155636656247,0.7620390443829239,13.679926497698684
3.2380311637282766,0.035369304703765356,0.016218260760357067,1.0764215117268154,9.066802304726089
3.2836372364568436,0.035468723205232436,0.01848459791759649,1.4286929598452105,6.553326534266935
3.329243309185411,0.03637705341153231,0.031429704650736655,1.7715277660753397,5.243497331902382
3.3748493819139784,0.03799375606122655,0.045201886314804825,2.0776922070567134,4.1551455710500695
3.4204554546425454,0.04012445441741396,0.05685381730726298,2.356841563652524,3.3960811824472406
3.466061527371113,0.04253727398029378,0.06577994083920374,2.654431511532651,3.5570501045139995
3.5116676000996803,0.04502377643216807,0.07266682073141364,3.032410520948626,3.2953493850069
3.5572736728282472,0.04744837736442592,0.0793533190809193,3.5146281104141583,3.305743644777276
3.6028797455568147,0.0497749093418842,0.08833814910546682,3.9621361662360615,9.414812228735785
3.648485818285382,0.05203001578844641,0.10012046620788032,4.004699195524296,14.822785910812952
3.694091891013949,0.05415523929688042,0.10962402183500015,3.4377442088544603,12.708305545555696
3.7396979637425165,0.05589937635741451,0.1106422699007963,2.563301736783308,13.189877445001452
3.7853040364710835,0.05697278975211125,0.10266652109702883,1.7522854785775501,15.268916987230668
3.830910109199651,0.05722844397850228,0.09109860035765222,1.1489081847556384,20.503874258199787
3.8765161819282183,0.05667417019343877,0.08124708548958677,0.7609672627986669,24.414974968477427
3.9221222546567853,0.055393022345370906,0.07544227209302418,0.5458943390036617,19.87029773694483
3.9677283273853527,0.05348384062824418,0.0731911981828608,0.4441049319169838,11.594563336162622
4.01333440011392,0.05106288665475851,0.07240841126630672,0.3974893355294563,7.399237963216934
4.058940472842488,0.04829201046676799,0.07101690064206054,0.3643319741611521,8.744546559325
4.104546545571055,0.045375112161709155,0.0679158387760802,0.32680014799521423,100.0
4.150152618299622,0.04250557358816734,0.06325151796216823,0.2831599577419042,35.20083617850389
4.195758691028189,0.039809190040712,0.057755152073129444,0.23767804028175205,35.6639619725701
4.241364763756756,0.03734776917566827,0.052065894093003474,0.19463273688462965,37.459687375568656
4.286970836485324,0.03513103969962449,0.04680572739770075,0.15733389440382545,38.16658438249136
4.332576909213891,0.03313348393834926,0.04232607876466311,0.12758256372683918,36.12043532137248
4.378182981942459,0.031317048138588904,0.03867839025738989,0.10557449115402347,31.109716994908293
4.423789054671025,0.02964648992834374,0.0357276147584983,0.09031433043060094,25.115227272084777
4.469395127399593,0.02809537162812578,0.03328208692135675,0.08002212617145589,39.71194920932067
4.51500120012816,0.026645141439560153,0.031205640161528322,0.07283763878549908,41.15332694096539


==> data/inexact_f10_u100_preconditioned_trajectory.csv <==
q_ref_x,q_ref_y,q_x,q_y
0.5000000000000001,-1.8000000000000005,0.7500000000000001,-1.8500000000000005
0.5,-1.7589545345442896,0.7499999566966556,-1.849999966319992
0.5000000000000001,-1.7179090690885797,0.7499972500672699,-1.8499977498327689
0.4999999999999999,-1.6768636036328686,0.749973332421259,-1.8499767111490348
0.5,-1.6358181381771584,0.7498730228091558,-1.8498805818221709
0.5,-1.5947726727214473,0.7495867102664189,-1.8495790397710183
0.5,-1.5537272072657373,0.7489396421881919,-1.848826273080288
0.5000000000000001,-1.5126817418100262,0.7476903216730122,-1.8472162424834682
0.4999999999999998,-1.4716362763543154,0.745545796900204,-1.8441319448083455
0.49999999999999994,-1.4305908108986054,0.7422099161977592,-1.8386860690840081
0.5,-1.3895453454428952,0.7374272815225402,-1.8297188626409975
0.5000000000000001,-1.3484998799871857,0.7310108732694721,-1.815851089453073
0.5,-1.3074544145314744,0.7228632144498623,-1.7955859690884355
0.49999999999999895,-1.2664089490757655,0.7129935506143933,-1.7674641038934786
0.5000000000056558,-1.2253634836200529,0.7015297743582406,-1.7302628949391
0.5000000000273521,-1.1843180181643418,0.6887214987093194,-1.6832158213325294
0.500000000055047,-1.143272552708631,0.6749301130742559,-1.626212389357902
0.5000000000797425,-1.1022270872529212,0.660575663023821,-1.5599417916661853
0.5000000000947546,-1.0611816217972105,0.6460178002206277,-1.4859284454974517
0.500000000095711,-1.0201361563414995,0.6316687304374294,-1.4063553207464792
0.5000000000805527,-0.9790906908857898,0.6180307380380285,-1.3238341894265355
0.5000000000495323,-0.9380452254300793,0.6055744480290137,-1.2411212511029392
0.5000000000052156,-0.8969997599743686,0.5946353576414651,-1.160761101269535
0.4999999999524807,-0.8559542945186595,0.5853755407960547,-1.0847255865390963
0.4999999998985182,-0.814908829062947,0.5778155740536919,-1.0141419976303647
0.4999999998528296,-0.7738633636072393,0.5717851149361235,-0.949336458260316
0.49999999981086823,-0.7328178981515258,0.5669373243283438,-0.8899836570886641
0.49999999972318687,-0.6917724326958155,0.5628765417511623,-0.8352433168218821
0.4999999991695701,-0.6507269672401049,0.5592622020355934,-0.7839821910174974
0.4999999956760248,-0.6096815017843958,0.5558628902264455,-0.7350340204114001
0.49999997993291134,-0.5686360363285774,0.552562655931497,-0.6874144848267455
0.49999993323884323,-0.5275905708727063,0.5493335057146366,-0.6404343318886947
0.49999972429545153,-0.48654510541797696,0.5461917361306243,-0.5937003951665577
0.4999990090799439,-0.44549963997040476,0.5431665898645817,-0.5470378204313046
0.4999967677896914,-0.4044541745714981,0.5402911979739381,-0.5003995842892421
0.499989947622336,-0.36340870977288875,0.5376007451487146,-0.453802173152667
0.49997093815017607,-0.3223632490231829,0.5351275053117367,-0.4072932991429116
0.49992130037275806,-0.28131781563874664,0.5328906880106491,-0.3609371926975293
0.4998006518793947,-0.2402725388560688,0.5308839511418386,-0.31480082925750924
0.49952772243887794,-0.1992280264317338,0.5290616039771202,-0.268942104020969
0.4989535424894529,-0.1581867431567658,0.5273307514353028,-0.22341423627105678
0.4978315901498526,-0.11715712392911724,0.5255304214217599,-0.1783092063311601
0.49579658413535826,-0.07616345087664299,0.5233187767695965,-0.13377741003113622
0.49236882260000764,-0.035264203931373916,0.5200285014345468,-0.08987335189198709
0.4869958595356572,0.005422890010109566,0.5147513427972974,-0.04632186874237133
0.47912558734967714,0.04569858726694019,0.5066798085203471,-0.0026547691416282733
0.4682824176279408,0.08527449893862678,0.49529273493642506,0.04135380436576908
0.4541092659003296,0.12378048923280409,0.48023611341280226,0.08547749840163532
0.43635248010564937,0.1607673669716483,0.46113181085786475,0.12916927655929197
0.41479601769338315,0.19567126773802015,0.43750457264151366,0.17162532841257822
0.3891831722009721,0.22770702676981286,0.40878770594269476,0.2117387650842405
0.35921811399819814,0.2556933099802829,0.3743830012969133,0.24799898325713485
0.32483223793332056,0.2779919203348081,0.3339127779544977,0.278471366499473
0.2867473880053603,0.29311668612377206,0.2878400223757399,0.30126966265533583
0.2465219571237589,0.3010473316060221,0.23789966444991947,0.31565022121147424
0.20556732898419922,0.3034554968570722,0.18643557347773232,0.322442413896391
0.16454107833546716,0.3024319994234596,0.13537420127643696,0.3233416996715436
0.12359631743754046,0.29958074911481947,0.08587109047435637,0.3201402847419781
0.0827152073413241,0.29591378349792286,0.03846085199322423,0.31436596869554373
0.04185554030331619,0.2920128099391276,-0.006700152865415618,0.30721593304360045
0.000988715836577989,0.28818784481988813,-0.04968534866069685,0.2996325568660025
-0.039898494889790255,0.28458780389444976,-0.09076533887912415,0.29235725109692695
-0.08080969987332018,0.28127175453415815,-0.13038743420174947,0.28590085731963577
-0.12174394820927047,0.27825345138716095,-0.16908248085222902,0.28050345478942007
-0.16269880920440027,0.27552902190855455,-0.2073334760956894,0.2761635228583597
-0.20367202299967935,0.27309618001197,-0.24549176318054958,0.2727399841175923
-0.24466238457625306,0.2709721539603481,-0.2837733723250214,0.27006080028505514
-0.28567009729039594,0.2692162632686677,-0.322298956622572,0.2679977079627027
-0.32669597839057385,0.2679602689926293,-0.3611444209769958,0.2665159597409875
-0.36773736691063524,0.26744382131003364,-0.40038714251082375,0.2657195562185178
-0.4087765974640879,0.26804326617035656,-0.44012506846710986,0.2658969856165727
-0.4497576193577872,0.27027387564042077,-0.4804443300705389,0.2675457419945668
-0.490551799140492,0.2747472762211049,-0.521342909538403,0.2713493857525982
-0.5309252831800185,0.2820857634846832,-0.5626446937306353,0.27808496332111227
-0.5705255597992449,0.292826793513682,-0.6039487155029658,0.2884905657134544
-0.6088894128351937,0.30736823777547223,-0.6446329914559122,0.3031593815262611
-0.6454455762172131,0.32598375314533934,-0.6838889781045474,0.3225097208743929
-0.679472451896517,0.3488871606543819,-0.720736608182375,0.34682998902408324
-0.70999761663699,0.3762699348106937,-0.7539862005621305,0.37633785724192725
-0.7357281602404208,0.40818366331801603,-0.7822039843465017,0.41112378881634454
-0.7553145496744442,0.4441878473780115,-0.8039277784140421,0.45083378864119505
-0.7681848584867872,0.48311224360747335,-0.81836133991478,0.4942854145402137
-0.7751670107574312,0.5235317525567587,-0.8260017549781842,0.5397033703847441
-0.7779482422598059,0.5644715800322251,-0.8283330860722523,0.5854839180876421
-0.7781560926495649,0.6055128465980912,-0.8270530655309412,0.6306520736374973
-0.7769662888367704,0.6465401220486463,-0.8235790419938595,0.6748180468975243
-0.7751187424610796,0.6875438203165455,-0.8189054169662423,0.7179257857669533
-0.7730409763812761,0.728536653832635,-0.8136713916870227,0.7600370796035266
-0.7709607985996985,0.7695293688191948,-0.8083058535453113,0.8012357632606646
-0.7689873567134057,0.8105273468697728,-0.803135118445128,0.8416393411949947
-0.7671641185132748,0.851532272433589,-0.7983990932517663,0.8814342163927339
-0.7655012729214625,0.8925440152285607,-0.794221860285358,0.9208562432241535
-0.7639938259362501,0.9335617668509516,-0.7906077651632335,0.9601276877621349
-0.7626308688239513,0.9745845774053892,-0.7874839704620764,0.9994151675301297
-0.7613998951463167,1.015611563904627,-0.7847480285708042,1.0388155093083455
-0.7602886031078181,1.0566419695241691,-0.7823022814821007,1.07836769798734
-0.7592855211810425,1.097675165582403,-0.7800713871551784,1.1180764754125023
-0.7583801711615519,1.1387106363381578,-0.7780054225482552,1.157931288875859
-0.7575630549688724,1.1797479604292147,-0.776075588369615,1.1979166582884535
-0.7568255858512951,1.2207867944623223,-0.7742663993461248,1.238017265994998


==> data/inexact_trajectory.csv <==
q_ref_x,q_ref_y,q_e_x,q_e_y,q_p_x,q_p_y
0.5000000000000001,-1.8000000000000005,0.7500000000000001,-1.8500000000000005,0.7500000000000001,-1.8500000000000005
0.5,-1.7589545345442896,0.7499998634159663,-1.8499998867849459,0.7499991998437529,-1.8499993566417336
0.5000000000000001,-1.7179090690885797,0.7499943664983773,-1.8499947657111855,0.7499550812015099,-1.8499617968640971
0.4999999999999999,-1.6768636036328686,0.7499555205881029,-1.84995306004782,0.7495453706968995,-1.84958455113616
0.5,-1.6358181381771584,0.7498171529608333,-1.849780584248467,0.7477335964318013,-1.8477326687326943
0.5,-1.5947726727214473,0.7494685619440332,-1.8492777244289706,0.7426185289458248,-1.8415996842103513
0.5,-1.5537272072657373,0.7487530700144701,-1.8480920364401243,0.7325244852005396,-1.8264296455701525
0.5000000000000001,-1.5126817418100262,0.7474684814408742,-1.8456533248111522,0.7178222179036429,-1.7971933887724358
0.4999999999999998,-1.4716362763543154,0.7453695606668805,-1.841052579102439,0.7017413206338381,-1.751757976072247
0.49999999999999994,-1.4305908108986054,0.7421837780443914,-1.8329923771994425,0.6888914808248218,-1.6931908627176724
0.5,-1.3895453454428952,0.7376327873433449,-1.8198125713276179,0.6822882009438608,-1.6285507992178427
0.5000000000000001,-1.3484998799871857,0.7314647198358221,-1.7995767380610197,0.6817872181701846,-1.564432960895764
0.5,-1.3074544145314744,0.7235009402355486,-1.7702438990618363,0.6848802717151186,-1.5033004819661402
0.49999999999999895,-1.2664089490757655,0.7136927247802182,-1.7299329328664985,0.6889283262339833,-1.4435754722431697
0.5000000000056558,-1.2253634836200529,0.7021772100945627,-1.6772640470715192,0.6925185215121528,-1.3826170533427846
0.5000000000273521,-1.1843180181643418,0.6892975293457699,-1.611746521239699,0.6952245936450191,-1.3198930648797786
0.500000000055047,-1.143272552708631,0.6755296892555968,-1.5341401319550432,0.6967725928106012,-1.2574729626370642
0.5000000000797425,-1.1022270872529212,0.6615870605390273,-1.446549372558547,0.6965917398463607,-1.19819082252641
0.5000000000947546,-1.0611816217972105,0.6483608010165033,-1.3524366648246697,0.693906282658123,-1.1438576887500163
0.500000000095711,-1.0201361563414995,0.636745081940518,-1.25636900222489,0.6882154221205364,-1.0944539541845917
0.5000000000805527,-0.9790906908857898,0.6274682587817667,-1.1634231987835615,0.6795797089854759,-1.0486510919979566
0.5000000000495323,-0.9380452254300793,0.6210004926175993,-1.0782435619377588,0.6685152229842282,-1.0047791275433284
0.5000000000052156,-0.8969997599743686,0.6173919681347805,-1.004264896352751,0.6560438654668515,-0.9614480721728046
0.4999999999524807,-0.8559542945186595,0.6162304604352533,-0.9430793719536636,0.6439730126745293,-0.918260507478254
0.4999999998985182,-0.814908829062947,0.6167569932149869,-0.894052363460163,0.6345598717536434,-0.8758756528218928
0.4999999998528296,-0.7738633636072393,0.6178975689985889,-0.8545620453943307,0.6290315272444512,-0.8345769027355736
0.49999999981086823,-0.7328178981515258,0.6184332220690518,-0.8209006613169432,0.6264618129894441,-0.7931798619106022
0.49999999972318687,-0.6917724326958155,0.6176363167636724,-0.789191609925583,0.6248273646899458,-0.7502095614811127
0.4999999991695701,-0.6507269672401049,0.6153296599779474,-0.7561850685422854,0.6230199106825349,-0.7057558426308757
0.4999999956760248,-0.6096815017843958,0.6117793610451001,-0.7198733821898515,0.6211810912432609,-0.6611711551126387
0.49999997993291134,-0.5686360363285774,0.6074575103055899,-0.679663667392496,0.6195500116109693,-0.6174180937644828
0.49999993323884323,-0.5275905708727063,0.6027730637956997,-0.6360775320886897,0.6177716474650654,-0.5743181064799807
0.49999972429545153,-0.48654510541797696,0.5980240683386616,-0.5901975192446195,0.6152857613433732,-0.531082255266594
0.4999990090799439,-0.44549963997040476,0.5933939049486321,-0.543164968272428,0.6119788875362052,-0.48744898678949644
0.4999967677896914,-0.4044541745714981,0.5889822354929595,-0.4958873722083538,0.6080961151428685,-0.4436096296744709
0.499989947622336,-0.36340870977288875,0.5848415753256988,-0.4489741542170653,0.6038949531119474,-0.39969005573189487
0.49997093815017607,-0.3223632490231829,0.5809955468783518,-0.40277066986277277,0.5995749297244001,-0.35574506817988716
0.49992130037275806,-0.28131781563874664,0.5774245344385665,-0.35737500069127703,0.5953024044855761,-0.31181746222113277
0.4998006518793947,-0.2402725388560688,0.5740542023597451,-0.31266321892524845,0.591233350873387,-0.2679942865930455
0.49952772243887794,-0.1992280264317338,0.5707583425515343,-0.2684059481966952,0.5874799226552314,-0.2244469858317613
0.4989535424894529,-0.1581867431567658,0.5673605475565274,-0.22441990138034587,0.5840293060309177,-0.181420230701869
0.4978315901498526,-0.11715712392911724,0.5636040307309622,-0.18061837736886657,0.5806966649898762,-0.13912777467138662
0.49579658413535826,-0.07616345087664299,0.5590916762774931,-0.1367545578688931,0.5771674000382478,-0.09760318967943751
0.49236882260000764,-0.035264203931373916,0.5533468194930401,-0.09233227559379276,0.5730975708548613,-0.05635908737809761
0.4869958595356572,0.005422890010109566,0.5457553928702142,-0.047493563489715986,0.568550976142699,-0.014857873391156845
0.47912558734967714,0.04569858726694019,0.5355104247803,-0.002542456289787803,0.563965579035191,0.026426864556952718
0.4682824176279408,0.08527449893862678,0.5219494936440571,0.04207342380581292,0.5590332187411716,0.0655429254732738
0.4541092659003296,0.12378048923280409,0.5046675314221069,0.08575545645730263,0.5518799020703764,0.10042582286074848
0.43635248010564937,0.1607673669716483,0.4834366922487129,0.12784342050219472,0.5398702008422451,0.13119244798451868
0.41479601769338315,0.19567126773802015,0.4580848780492218,0.16765177501330272,0.521533981440457,0.16061546616248346
0.3891831722009721,0.22770702676981286,0.4283561564711141,0.20439937513829404,0.4981492933826146,0.1914094729597221
0.35921811399819814,0.2556933099802829,0.39382239328577406,0.23703334691436945,0.4730736964411975,0.22323922296429727
0.32483223793332056,0.2779919203348081,0.35406920791984825,0.26406148359127535,0.44923807128733917,0.25186731065844586
0.2867473880053603,0.29311668612377206,0.30940954147198135,0.28381748682145425,0.4259956104641468,0.2717054205405124
0.2465219571237589,0.3010473316060221,0.2615482957308461,0.2954757219964088,0.40017813329509694,0.2828581951665811
0.20556732898419922,0.3034554968570722,0.21296667699733715,0.299832419749106,0.3720727179139349,0.29089236518892736
0.16454107833546716,0.3024319994234596,0.16560666039665142,0.2988897486065794,0.3449857052948946,0.29895670054501083
0.12359631743754046,0.29958074911481947,0.12029833720696552,0.2948860307212129,0.3202661257540959,0.30599667890104376
0.0827152073413241,0.29591378349792286,0.07696323378973928,0.28976170286200087,0.2959327078240688,0.3101648561496303
0.04185554030331619,0.2920128099391276,0.0350204587960829,0.2848646972912248,0.2688148218573697,0.31112977541498704
0.000988715836577989,0.28818784481988813,-0.006036725070510243,0.28069360083213385,0.23690577043183644,0.3101849056216038
-0.039898494889790255,0.28458780389444976,-0.04653186040052903,0.2772805343234715,0.20163335806733537,0.3092217085052605
-0.08080969987332018,0.28127175453415815,-0.08676428246440376,0.2744809688114383,0.16629694998361355,0.3080238339510626
-0.12174394820927047,0.27825345138716095,-0.12699040841026626,0.27209903662896934,0.13244756091940288,0.30463425447148423
-0.16269880920440027,0.27552902190855455,-0.16735204329816955,0.26996870192604067,0.09889992650919424,0.2979006777504465
-0.20367202299967935,0.27309618001197,-0.20787468827978578,0.2679975077412483,0.06321921433145292,0.2888687977060114
-0.24466238457625306,0.2709721539603481,-0.24853741068183294,0.2661898793853025,0.023319943529956387,0.27992358782419174
-0.28567009729039594,0.2692162632686677,-0.2892963132709714,0.26466586630390976,-0.02145825593856374,0.27328691711774394
-0.32669597839057385,0.2679602689926293,-0.33006798564786394,0.2636087421309804,-0.0697538552734313,0.26999613342557094
-0.36773736691063524,0.26744382131003364,-0.37076535256409676,0.2632630023868287,-0.11946657139498335,0.2696819079457737
-0.4087765974640879,0.26804326617035656,-0.4113176814423098,0.2639995327527556,-0.16916278335289822,0.27126752895084866
-0.4497576193577872,0.27027387564042077,-0.4516553826533995,0.2663332077377849,-0.21853446894913123,0.2735324087618895
-0.490551799140492,0.2747472762211049,-0.4916745075539422,0.2708741669334364,-0.2685458811637893,0.27564067627584693
-0.5309252831800185,0.2820857634846832,-0.5311922904840333,0.27823834170059475,-0.32100527915897753,0.2781058413585682
-0.5705255597992449,0.292826793513682,-0.5699116460056687,0.2889536855746916,-0.37678438431014993,0.28335096463836557
-0.6088894128351937,0.30736823777547223,-0.6074149758800961,0.3034090845440128,-0.4340609730291971,0.29431845051005856
-0.6454455762172131,0.32598375314533934,-0.6431678335730643,0.3218727443701013,-0.48942338359192283,0.3125169112560426
-0.679472451896517,0.3488871606543819,-0.6764834661542205,0.34455932582767007,-0.539900478020353,0.3379188914046571
-0.70999761663699,0.3762699348106937,-0.7064194166952105,0.3716670442748679,-0.5832543682768198,0.36952592987276534
-0.7357281602404208,0.40818366331801603,-0.731713271457268,0.4032692263569517,-0.6178237514944539,0.4054741502882801
-0.7553145496744442,0.4441878473780115,-0.7510433246026507,0.43897610559685535,-0.6431591299494297,0.44319259650839793
-0.7681848584867872,0.48311224360747335,-0.7638286620690263,0.4776719545654374,-0.660824301966738,0.4801385700341436
-0.7751670107574312,0.5235317525567587,-0.7708423140237619,0.517948429173366,-0.6742181685907199,0.5151987051633803
-0.7779482422598059,0.5644715800322251,-0.7737114265458289,0.5588513474481283,-0.6868028306016682,0.5497507640987787
-0.7781560926495649,0.6055128465980912,-0.774016625742561,0.5999768067111947,-0.699510458379903,0.5871196491509091
-0.7769662888367704,0.6465401220486463,-0.7729120353625283,0.6411731586624485,-0.7099644151318172,0.6292778766419687
-0.7751187424610796,0.6875438203165455,-0.7711401040967095,0.6823834974988343,-0.716002809498738,0.6744352537804316
-0.7730409763812761,0.728536653832635,-0.7691273475829806,0.7235924388236001,-0.7185219577281375,0.7198817096984598
-0.7709607985996985,0.7695293688191948,-0.7670764452156935,0.7647991763675811,-0.7198147627666669,0.7649174509604152
-0.7689873567134057,0.8105273468697728,-0.7651182443331582,0.8060063194828943,-0.7212915999072069,0.8102449885851521
-0.7671641185132748,0.851532272433589,-0.763374028047382,0.8472186977830651,-0.7231765435663412,0.8565173399187067
-0.7655012729214625,0.8925440152285607,-0.7618569592659152,0.8884325133672423,-0.7251508946667818,0.9038647041558217
-0.7639938259362501,0.9335617668509516,-0.7605175250177837,0.9296443892397536,-0.7268286213139229,0.9520916628246532
-0.7626308688239513,0.9745845774053892,-0.7593179199133101,0.9708526771791711,-0.7278810977344344,1.0008988194022168
-0.7613998951463167,1.015611563904627,-0.758241110506038,1.0120564165829453,-0.7280252126163118,1.0499420191430742
-0.7602886031078181,1.0566419695241691,-0.757276928971913,1.053255050068207,-0.7270369080926319,1.0988260635077174
-0.7592855211810425,1.097675165582403,-0.7564151871096961,1.0944483397813685,-0.7247611810139485,1.1470909947030417
-0.7583801711615519,1.1387106363381578,-0.7556455986458596,1.135636210752513,-0.7211164488407212,1.1941177605476543
-0.7575630549688724,1.1797479604292147,-0.7549585660451312,1.1768186543489292,-0.7162878545221429,1.2392040450830974
-0.7568255858512951,1.2207867944623223,-0.7543453766595856,1.217995705457499,-0.7108247459190697,1.281807313883486


==> data/trajectory.csv <==
q_ref_x,q_ref_y,q_e_x,q_e_y,q_p_x,q_p_y
0.5000000000000002,-1.8000000000000003,0.7500000000000002,-1.8500000000000003,0.7500000000000002,-1.8500000000000003
0.4999999997156301,-1.7604424535659344,0.7499988864702659,-1.849999270026631,0.7499987564679498,-1.84999913642108
0.4999999994057198,-1.7208414757620627,0.7499796620439024,-1.8499859928637914,0.7499767287373893,-1.849983051763771
0.49999999906620024,-1.6811948283282245,0.7498616373279239,-1.849899092940451,0.7498384425034963,-1.8498753634153058
0.49999999869230094,-1.6415002309615758,0.7493960236603477,-1.8495305229786083,0.7492872478318053,-1.8494124483645256
0.49999999827831065,-1.601755380257925,0.7480206905406621,-1.8483498600017594,0.7476579533733004,-1.8479194763805342
0.4999999978170737,-1.5619579701495219,0.7447351285331816,-1.845256073942352,0.7438146697283918,-1.8440032875358123
0.4999999972990103,-1.522105712174814,0.7381898276190236,-1.8383198743025926,0.7364135943504669,-1.8353058172519863
0.4999999967093587,-1.4821963576366814,0.7271720393391338,-1.8247692987564037,0.7245581334894192,-1.8187005699926218
0.4999999960232956,-1.4422277168291542,0.7112287023133214,-1.8014368376698096,0.7084694967661435,-1.791066357642693
0.4999999951902256,-1.4021976805600824,0.6911570831065693,-1.7655920914203433,0.6898163944985923,-1.7504002580753664
0.49999999410679696,-1.3621042370198282,0.6691157589883466,-1.7159077501969282,0.671443432066501,-1.6968262102625646
0.4999999925418054,-1.3219454894018343,0.6481844017483525,-1.6531893688385946,0.6564134565179595,-1.6329764087417304
0.49999998996747747,-1.2817196705672043,0.631422377977066,-1.5805011854203876,0.6468781495102819,-1.563312692817782
0.49999998530970174,-1.2414251543038222,0.6210346610319533,-1.502453462032784,0.6434373761278287,-1.4925031751681048
0.4999999760011748,-1.2010604669908578,0.6177841351165212,-1.4237820314641967,0.6450866178029473,-1.4237123425087925
0.49999995666634434,-1.1606242938257574,0.6208188868055323,-1.3478429031486368,0.6498999591399016,-1.357815781817393
0.4999999167343051,-1.1201154852600728,0.6281662869223628,-1.275774646286381,0.656001552763247,-1.293817232637853
0.4999998321333482,-1.0795330629112225,0.6376103215198875,-1.2066266028617152,0.662178827871931,-1.2298681575570245
0.49999965512111694,-1.0388762242667189,0.64748369392694,-1.1382668661556923,0.6680107656313584,-1.1645427441796576
0.49999930284012456,-0.998144347066405,0.6571940320519987,-1.0690024042612731,0.6736264021836681,-1.097804796929121
0.4999985875474112,-0.9573370174267817,0.6671294011528286,-0.9988811393877376,0.6792575292149696,-1.0309128636578657
0.4999971765791908,-0.9164540468591107,0.6780416624066123,-0.9297835028109057,0.6849161580465377,-0.9659022831629847
0.499994481535224,-0.8754955198996244,0.6903792249660939,-0.8645205794172524,0.6902409003411794,-0.9049237179397325
0.4999893881616845,-0.8344619200052593,0.7039103717891589,-0.8057084125191024,0.6944891590852055,-0.849650828786668
0.4999799680078325,-0.7933542677632842,0.717684009980393,-0.7549348677653673,0.6966437450584283,-0.8007952846740418
0.4999630029636454,-0.7521743520264146,0.730195734758276,-0.712327122110226,0.6956399796595006,-0.7577323374014509
0.49993297357494376,-0.7109252371479388,0.7394586855400535,-0.6765611856861489,0.6907961400299943,-0.7186352341053825
0.4998810556652411,-0.6696117754064266,0.7431848427647054,-0.6448179332624342,0.6822328060109739,-0.6812687899528365
0.49979330643980674,-0.6282415499144124,0.7403080704330585,-0.6138047976656492,0.670894322387245,-0.6440118167902766
0.4996481548621829,-0.5868262209112545,0.7316512886630964,-0.5816668904165042,0.658223390793703,-0.6063862329263969
0.49941364273506544,-0.545383051725445,0.7190130002245895,-0.5481028846874385,0.6458574108137842,-0.5690072752330495
0.49904325004303096,-0.5039373438949661,0.7041984470157523,-0.5135851962958695,0.6351611610982759,-0.5328962628959344
0.49847205605012873,-0.46252484811011574,0.6885871668698426,-0.47872855823559,0.6265563024583685,-0.49802395891434803
0.4976121123992267,-0.421195073965867,0.673076751956543,-0.44384338913701304,0.6194148682738475,-0.46258096852266234
0.4963491409116157,-0.3800142691055802,0.6581291217889387,-0.4086503632471032,0.6128701425314528,-0.4246474724877456
0.49454076891148596,-0.33906852959589756,0.6438603588857934,-0.37229719008808937,0.6065106091953333,-0.38429019116811935
0.49201786702741684,-0.29846570322206456,0.6302325354785272,-0.33390199169051954,0.6002251563268644,-0.34301890019646153
0.4885904241307034,-0.25833570335491846,0.6172366950927862,-0.2934250060447117,0.5937521965205484,-0.30209754298925157
0.4840575666491507,-0.21882819478565224,0.6047945980984836,-0.2517924156831701,0.5864893526758351,-0.2617768447283203
0.4782218489542367,-0.18010703280433105,0.5926598701925863,-0.20992040773643791,0.5778367424972343,-0.2214589258501843
0.4709049359049984,-0.142341633142835,0.5806652717012527,-0.1681293651050103,0.5681561145400367,-0.18058442600789829
0.4619615438971447,-0.10569656360833189,0.5689019206483318,-0.12669979523892358,0.5582859067701323,-0.13957313332747082
0.4512885490031495,-0.07032136045353733,0.5574659988809006,-0.08592608582339449,0.5482814590584757,-0.09934923321278703
0.438827199703801,-0.036343017780016966,0.5461791254028623,-0.04546929977003248,0.5360873669626882,-0.05938797106511292
0.42455870955546665,-0.0038627506044764345,0.5349497923401991,-0.0053332419267283215,0.5224043354931139,-0.01902455104253103
0.4084952078080746,0.02704278528510385,0.524004047691988,0.03277176350436322,0.5088678519424576,0.019078831877529876
0.3906688151402591,0.05631685293627933,0.5132049853662508,0.06707688167573937,0.4934673848870995,0.05273955911547432
0.37112114718235106,0.08391613980971027,0.5014997452159405,0.09838052967391527,0.47363766151615155,0.08523339035258383
0.34989507228043853,0.10980421770398059,0.4875339086129289,0.1293568753084401,0.45221115288257674,0.11754183563456072
0.3270293017079729,0.13394618474815453,0.4707197779536182,0.16195033834503547,0.4312220837707808,0.14769663442215641
0.3025559754449957,0.1563052769573307,0.45107577882527256,0.1964855661793186,0.4090179781668622,0.17533781533709628
0.2765011552737617,0.17684223254219808,0.42859069198281696,0.23206606324387408,0.3848069591950906,0.20342755487451522
0.24888783059611133,0.19551753577943934,0.40344872302650847,0.2660712880135648,0.36064400383179707,0.23140828527038595
0.2197411600963437,0.2122969958836683,0.37619050741890114,0.2944817831257193,0.3372389028447208,0.2573605687178416
0.18909514691324875,0.22716030326276349,0.3470567132666519,0.3144901521323279,0.31110957396794375,0.2825210934681022
0.15699990045655948,0.24011202093060138,0.3154421956714808,0.32693810338126345,0.28188238486159123,0.30819488787647104
0.12352809689777927,0.25119352087949454,0.28050831265213894,0.33547276193334796,0.2531789245706731,0.32960189431730624
0.08877905834779404,0.26049344529960494,0.2422975743191947,0.3434234242317091,0.22312641884389944,0.34392794453967057
0.052879374216745725,0.2681542139061032,0.2019368666195496,0.3519492324877004,0.18706154289164492,0.3557697533362075
0.015979847099969764,0.2743727093087183,0.16055352364090142,0.360846628938522,0.1476231617591409,0.3666458326716794
-0.02175029618847256,0.2793947318708763,0.11846849550363067,0.36956650512509154,0.10872757608103716,0.3743221929225656
-0.060130023778491665,0.2835048086567111,0.07629992575872897,0.37653316810586207,0.06945552396407471,0.37945474668241697
-0.0989720876250972,0.2870139133287403,0.0348436912002109,0.3803871702921221,0.028460397786535228,0.38483059805044545
-0.13808638886481953,0.2902475155788664,-0.006210570054432321,0.3821500507036583,-0.01266468915582736,0.39020487530212145
-0.17728099746105763,0.29353524076957405,-0.047535227573595865,0.3835670601587317,-0.053087565493874125,0.39467771015717923
-0.21636165329055856,0.2972019765346858,-0.08926290210317889,0.38527776849984835,-0.09404214420830925,0.39891439940656936
-0.25513110230732944,0.30155940478213084,-0.1314432284451814,0.38745522682179584,-0.13641380635522754,0.40343631758294624
-0.29338967070193334,0.30689696978473646,-0.17400257933419105,0.3900021991984254,-0.17876565995611846,0.4070102782537461
-0.33093807095554656,0.31347218394815574,-0.21663694913960357,0.39253644739532184,-0.22098387602522174,0.409853527615559
-0.36758259802212545,0.32150140972180624,-0.25932081797597273,0.3952198689968327,-0.263143116300401,0.41265977455404773
-0.40314181794202086,0.3311531345725534,-0.3021011855237856,0.39867348134106817,-0.3051951430495855,0.41559343982157654
-0.4374530329168857,0.3425456733277435,-0.34463134064980083,0.4031154936502437,-0.3473542808084489,0.42027718222100785
-0.470376644197051,0.3557501533194152,-0.38636426269873897,0.4081254072269349,-0.38799175384388906,0.42648298515551736
-0.5017972357424278,0.37079813429632824,-0.42681783004014134,0.4131309735868096,-0.4277441197944433,0.43244469991261125
-0.5316212467010476,0.38769203191388757,-0.46564269598577734,0.41771309403375567,-0.4681311685241199,0.43960719386857006
-0.5597722216928772,0.40641601032507974,-0.5029246447222544,0.4219298688349799,-0.5072340892159094,0.4492745964746317
-0.5861850732699109,0.42694548274957067,-0.5396270194739334,0.4269488521277896,-0.5436973681365797,0.45833712619492795
-0.610800804589185,0.4492540159189853,-0.5772524695457717,0.4352906264526353,-0.580441499244266,0.4689395160356396
-0.6335629427334541,0.4733170183486772,-0.6160763819884475,0.4494463827358362,-0.6152749134074724,0.48558625924246474
-0.6544165778493167,0.49911216779834017,-0.6536853981466244,0.46938960230839116,-0.6441015879677735,0.5039597512611115
-0.6733106123705027,0.5266167600380065,-0.6867397414859696,0.492497794277883,-0.6713085302854886,0.522631119844744
-0.690203462514708,0.5558025384359208,-0.7137011563978868,0.5158367653089527,-0.6985398408392877,0.5451605980865212
-0.7050717676317119,0.5866289540127707,-0.73560696242251,0.5379931991006156,-0.7215420952949908,0.5703029306551334
-0.717921336816009,0.6190360558051524,-0.7548347614581477,0.559384528191312,-0.7427425387810579,0.5948493170215925
-0.7287975002140726,0.6529392343837669,-0.7733877307992243,0.5812784639089331,-0.7642424438768418,0.6205684562383961
-0.7377925902509456,0.6882273034677281,-0.7925623705928553,0.6056374877415202,-0.7829232751936426,0.6493331920008033
-0.7450471279666072,0.7247654448806373,-0.8126862177617604,0.6355535570911616,-0.7981390650633848,0.6772556601042857
-0.7507436816931912,0.7624024530544543,-0.8313396252895444,0.6730252904775008,-0.8136965935777788,0.706547335097245
-0.7550937628077111,0.8009809570422307,-0.8443355138612401,0.7158218966359307,-0.826760257116898,0.7418822493247583
-0.7583209927103948,0.8403477640974912,-0.850684330732201,0.7599390841872383,-0.8338596841332264,0.7788680325343933
-0.7606443170000327,0.8803622209279232,-0.8531563076956471,0.803694583207041,-0.839937281026129,0.8158400901274117
-0.7622643227175725,0.9209014573271933,-0.854593060039337,0.8472405455617521,-0.8459212788391708,0.8551058179973556
-0.7633545507683301,0.961862390324814,-0.856118602201305,0.8906921974646097,-0.8486863632605035,0.896353708357206
-0.7640578392943043,1.0031612803550556,-0.8576910314182401,0.9338157761307151,-0.8502347825052522,0.9372873837851677
-0.7644866434899708,1.0447317686000823,-0.8592677308983819,0.9770130057218808,-0.8516858045640534,0.9784832997924527
-0.7647261446787663,1.0865221180824032,-0.860733345538802,1.021574470104201,-0.8521111835821509,1.020983071399964
-0.7648385335691356,1.1284924081825292,-0.8610704184232959,1.0680018163594516,-0.8509841725618406,1.0631634531121499
-0.7648678248379758,1.17061181364166,-0.8591636259027917,1.1148813452816007,-0.8499686942153291,1.1055654954275747
-0.7648442105587022,1.2128563678016144,-0.8554459318585513,1.161141769170141,-0.8487019003981867,1.1495454317811131


==> data/vector_field.csv <==
x,y,u,v
-2.0,-2.5,0.0258643790111769,0.10475141258444857
-1.5555555555555556,-2.5,0.09800067438271866,0.6158875050613299
-1.1111111111111112,-2.5,0.04442179648093217,0.6226275163228305
-0.6666666666666666,-2.5,0.008515564061758978,0.6238261438399968
-0.2222222222222222,-2.5,0.08765105709933425,0.6246297922481341
0.2222222222222222,-2.5,0.03402356808851786,0.62686784815272
0.6666666666666666,-2.5,-0.02042248059112671,0.6271197397216771
1.1111111111111112,-2.5,-0.07467255204612479,0.6253620825518263
1.5555555555555556,-2.5,-0.12819946709926527,0.6215783153707969
2.0,-2.5,-0.1402604932564388,0.47855827895257685
-2.0,-2.0,0.087591746267177,0.35475779577558925
-1.5555555555555556,-2.0,0.09855210050915308,0.619368550433521
-1.1111111111111112,-2.0,0.04442147074894187,0.6226904565100674
-0.6666666666666666,-2.0,0.00196635966865208,0.624044918130371
-0.2222222222222222,-2.0,0.08685994387847096,0.6294206083350101
0.2222222222222222,-2.0,0.033829651414150584,0.6316690267621555
0.6666666666666666,-2.0,-0.02030608392149485,0.6319203108602538
1.1111111111111112,-2.0,-0.07424906995865925,0.6301671048207439
1.5555555555555556,-2.0,-0.127489484334716,0.6264380941165961
2.0,-2.0,-0.16746703108819377,0.5790591824954174
-2.0,-1.5,0.13662995739504719,0.5540483172752183
-1.5555555555555556,-1.5,0.09862459524214313,0.6199088379726682
-1.1111111111111112,-1.5,0.04440914988253772,0.6226546277054072
-0.6666666666666666,-1.5,-0.0062831407985714394,0.6237736963955048
-0.2222222222222222,-1.5,0.0841838501838134,0.638279638930223
0.2222222222222222,-1.5,0.03344879357921306,0.640648488405805
0.6666666666666666,-1.5,-0.02007780717185452,0.6408984602230343
1.1111111111111112,-1.5,-0.07341835262185763,0.6391549642346578
1.5555555555555556,-1.5,-0.12607912472299893,0.6354533812605506
2.0,-1.5,-0.1710959794041205,0.6067769782303394
-2.0,-1.0,-0.35971478515800026,0.3991703774259351
-1.5555555555555556,-1.0,0.09101095227987842,0.6181705328318717
-1.1111111111111112,-1.0,0.04364916184527798,0.6226276890494952
-0.6666666666666666,-1.0,-0.010113627614708475,0.6234253654373119
-0.2222222222222222,-1.0,0.07315005098203398,0.6502792692790964
0.2222222222222222,-1.0,0.032844977457475465,0.6543662428903944
0.6666666666666666,-1.0,-0.019735905759274527,0.6546186291025342
1.1111111111111112,-1.0,-0.07217137384034904,0.652883170413956
1.5555555555555556,-1.0,-0.12473170616167341,0.6487314194235722
2.0,-1.0,-0.3921370703666178,0.43776658499605164
-2.0,-0.5,-0.687381842159162,0.08617828688594358
-1.5555555555555556,-0.5,-0.4727425263173867,0.30597219532194825
-1.1111111111111112,-0.5,-0.07869938579223498,0.5724290042539687
-0.6666666666666666,-0.5,-0.11822093729854044,0.5727171861982674
-0.2222222222222222,-0.5,-0.20750689183717394,0.5259615646734722
0.2222222222222222,-0.5,0.013941078512080832,0.6607389387909568
0.6666666666666666,-0.5,-0.026272110446532777,0.6655411311940388
1.1111111111111112,-0.5,-0.09301905120082395,0.6539083829927542
1.5555555555555556,-0.5,-0.4608697797469689,0.34313966998924345
2.0,-0.5,-0.6203197318076394,0.09258640157740913
-2.0,0.0,-0.6915373416255006,0.02833467103846221
-1.5555555555555556,0.0,-0.6619237857956344,0.06912013107207204
-1.1111111111111112,0.0,-0.4476141653403596,0.30996660001955273
-0.6666666666666666,0.0,-0.4485742939433451,0.3178196074255595
-0.2222222222222222,0.0,-0.6187467779938752,0.10257934472205092
0.2222222222222222,0.0,-0.3649394765197496,0.39257316772489037
0.6666666666666666,0.0,-0.226729432748587,0.5346521014192585
1.1111111111111112,0.0,-0.45053480795882994,0.31859954641016597
1.5555555555555556,0.0,-0.6192755266019742,0.04165037287417952
2.0,0.0,-0.6231994834174371,0.03077372117928957
-2.0,0.5,-0.6913040095434387,-0.027208189150957976
-1.5555555555555556,0.5,-0.633239607018806,0.06178117268319523
-1.1111111111111112,0.5,-0.29807760016931073,0.4278460693983291
-0.6666666666666666,0.5,-0.3125057459346447,0.43368477803732375
-0.2222222222222222,0.5,-0.5989756890319509,0.09192424986019894
0.2222222222222222,0.5,-0.4960732481590425,0.214464102625994
0.6666666666666666,0.5,-0.3584802627895782,0.3933356104770213
1.1111111111111112,0.5,-0.5393835309145881,0.15120508628484478
1.5555555555555556,0.5,-0.621970609411716,-0.025197050958305423
2.0,0.5,-0.6232039341827079,-0.030743430250462313
-2.0,1.0,-0.6742933825987115,-0.0553561181978641
-1.5555555555555556,1.0,-0.039947128981556855,0.599506847920251
-1.1111111111111112,1.0,0.027674222517295996,0.6635665640413693
-0.6666666666666666,1.0,-0.022191091153687358,0.6640799689970099
-0.2222222222222222,1.0,-0.1462908267293805,0.6073717498492106
0.2222222222222222,1.0,-0.13760994919462563,0.5746426498568638
0.6666666666666666,1.0,-0.08900055349215329,0.6401583308009069
1.1111111111111112,1.0,-0.2620660035991163,0.5134214556769398
1.5555555555555556,1.0,-0.6080222767453302,-0.04849430655954483
2.0,1.0,-0.6206237396862142,-0.09179948259088481
-2.0,1.5,0.10912962808817156,0.665251822468084
-1.5555555555555556,1.5,0.09032081925679081,0.6835300929801902
-1.1111111111111112,1.5,0.04072329381263973,0.6861281972343493
-0.6666666666666666,1.5,-0.009433412483597052,0.6867250878079543
-0.2222222222222222,1.5,-0.05871132772962772,0.685392290293163
0.2222222222222222,1.5,0.021395082563258856,0.6903094367865181
0.6666666666666666,1.5,-0.01909152225355798,0.6910653621657946
1.1111111111111112,1.5,-0.06969233128743481,0.6886425232147774
1.5555555555555556,1.5,-0.16518133858646183,0.6429297581177335
2.0,1.5,-0.5890951445136376,-0.13127850844467906
-2.0,2.0,0.13840826432865014,0.6825188654466638
-1.5555555555555556,2.0,0.08994310917540387,0.6882166040362405
-1.1111111111111112,2.0,0.04046461398391725,0.6906964061042414
-0.6666666666666666,2.0,-0.009345733668240748,0.6912899380683704
-0.2222222222222222,2.0,-0.058467444995173236,0.6900242091266936
0.2222222222222222,2.0,0.018023937826389756,0.6919734015866069
0.6666666666666666,2.0,-0.018669517025102954,0.6919274389620521
1.1111111111111112,2.0,-0.06826560576801112,0.6902572211913978
1.5555555555555556,2.0,-0.11686563980084437,0.6840649649204131
2.0,2.0,-0.010747388691244792,0.04274480873885156

